Lognormals, Power Laws and Double Power Laws in the Distribution of Frequencies of Harmonic Codewords from Classical Music

Zipf's law is a paradigm describing the importance of different elements in communication systems, especially in linguistics. Despite the complexity of the hierarchical structure of language, music has in some sense an even more complex structure, due to its multidimensional character (melody, harmony, rhythm, timbre...). Thus, the relevance of Zipf's law in music is still an open question. Using discrete codewords representing harmonic content obtained from a large-scale analysis of classical composers, we show that a nearly universal Zipf-like law holds at a qualitative level. However, in an in-depth quantitative analysis, where we introduce the double power-law distribution as a new player in the classical debate between the superiority of Zipf's (power) law and that of the lognormal distribution, we conclude not only that universality does not hold, but that there is not a unique probability distribution that best describes the usage of the different codewords by each composer.

==> data/lognormal_notru_col1_generic_1grams_0.txt <==
# nada, exponente, error, xmin fit, xmax fit,Ntail, N, ?, ?, pvalue, ?, xmax data, book length, BIC
        1   .3205454E+01   .2247412E+00   .3548134E+01   .1122018E+91       121       190   .1221E+01   .7741E-01   .6500E+00   .8857E+00   .2320E+03   .300D+04                                  1-gram_dufay_zipf  .86525E+05   .12604E+03   .00000E+00   .15779E+02   .99959E+03   .56962E+06   .63350E+02   .25434E+03   .52401E-01   .95260E+03
        2   .3567195E+01   .2767015E+00   .4466836E+01   .1122018E+91       151       250   .1434E+01   .5058E-01   .6100E+00   .9360E+00   .4730E+03   .709D+04                                1-gram_desprez_zipf  .95057E+06   .28595E+03   .00000E+00   .28344E+02   .45045E+04   .17715E+07   .15892E+03   .89105E+03   .43178E-01   .13701E+04
        3   .4618270E+01   .2702829E+00   .7079458E+01   .1122018E+91       199       333   .1797E+01   .1485E-01   .3700E+00   .8333E+00   .3441E+04   .403D+05                                1-gram_morales_zipf  .31943E+09   .24666E+04   .00000E+00   .12100E+03   .15016E+06   .13417E+08   .12410E+04   .12729E+05   .43723E-01   .23399E+04
        4   .3840071E+01   .2343982E+00   .2238721E+01   .1122018E+91       216       292   .1802E+01   .2618E-01   .2600E+00   .8109E+00   .2560E+04   .201D+05                             1-gram_palestrina_zipf  .86140E+08   .17453E+04   .00000E+00   .68839E+02   .55555E+05   .58695E+07   .80703E+03   .94611E+04   .43011E-01   .21767E+04
        5   .3011644E+01   .3669988E+00   .2511886E+01   .1122018E+91       208       304   .1764E+01   .4912E-01   .2300E+00   .7453E+00   .1606E+04   .109D+05                                  1-gram_lasso_zipf  .19775E+08   .11450E+04   .00000E+00   .35914E+02   .18975E+05   .33191E+07   .52834E+03   .77724E+04   .46691E-01   .18164E+04
        6   .4286638E+01   .2461391E+00   .3162278E+01   .1122018E+91       314       422   .2370E+01   .8886E-02   .2600E+00   .7631E+00   .1297E+05   .113D+06                               1-gram_victoria_zipf  .82790E+10   .83953E+04   .00000E+00   .26667E+03   .10850E+07   .47490E+08   .40688E+04   .62079E+05   .37450E-01   .37764E+04
        7   .3318320E+01   .3969738E+00   .5623413E+01   .1122018E+91       157       373   .1435E+01   .7401E-01   .3700E+00   .8384E+00   .8580E+03   .724D+04                                   1-gram_byrd_zipf  .21028E+07   .56893E+03   .00000E+00   .19397E+02   .40885E+04   .26987E+07   .21078E+03   .22906E+04   .48886E-01   .13810E+04
        8   .1861066E+01   .7813321E+00   .7943282E+01   .1122018E+91       137       396   .2005E+01   .9555E-01   .2200E+00   .2608E+00   .6400E+03   .831D+04                               1-gram_gesualdo_zipf  .18453E+07   .44005E+03   .00000E+00   .20985E+02   .48446E+04   .32908E+07   .23086E+03   .25397E+04   .85236E-01   .12402E+04
        9   .3183517E+01   .3256427E+00   .4466836E+01   .1122018E+91       215       372   .1661E+01   .5017E-01   .2000E+00   .6712E+00   .1210E+04   .123D+05                                1-gram_dowland_zipf  .90126E+07   .79965E+03   .00000E+00   .33105E+02   .12765E+05   .45812E+07   .38560E+03   .44915E+04   .48944E-01   .19480E+04
       10   .8547423E+00   .7191255E+00   .2818383E+01   .1122018E+91       161       247   .2039E+01   .1432E+00   .2400E+00   .2041E+00   .3190E+03   .352D+04                             1-gram_monteverdi_zipf  .23136E+06   .19947E+03   .00000E+00   .14243E+02   .14392E+04   .86895E+06   .10105E+03   .71693E+03   .83325E-01   .11399E+04
       11   .4855772E+01   .2463495E+00   .2238721E+02   .1122018E+91       298       957   .1351E+01   .2562E-01   .5800E+00   .9091E+00   .2109E+04   .504D+05                            1-gram_frescobaldi_zipf  .21025E+08   .10097E+04   .00000E+00   .52710E+02   .24346E+05   .48274E+08   .46189E+03   .40476E+04   .32379E-01   .34391E+04
       12   .1651679E+00   .9348302E+00   .1000000E+02   .1122018E+91        80       233   .2089E+01   .1258E+00   .4100E+00   .2868E+00   .4750E+03   .387D+04                                1-gram_scheidt_zipf  .65843E+06   .33293E+03   .00000E+00   .16609E+02   .22934E+04   .90171E+06   .13808E+03   .11479E+04   .10848E+00   .66848E+03
       13   .4850937E+01   .1180375E+00   .1995262E+02   .1122018E+91       222       799   .9854E+00   .3444E-01   .4200E+00   .8112E+00   .9250E+03   .229D+05                              1-gram_froberger_zipf  .19100E+07   .43403E+03   .00000E+00   .28611E+02   .53510E+04   .18265E+08   .18703E+03   .12226E+04   .42421E-01   .23325E+04
       14   .4337228E+01   .2286946E+00   .1122018E+02   .1122018E+91       193       477   .1355E+01   .3636E-01   .3500E+00   .7861E+00   .6210E+03   .178D+05                                  1-gram_lully_zipf  .23728E+07   .38867E+03   .00000E+00   .37256E+02   .81956E+04   .84768E+07   .21998E+03   .12989E+04   .46634E-01   .20182E+04
       15   .3662449E+01   .2638928E+00   .4466836E+01   .1122018E+91       322       495   .1742E+01   .3403E-01   .4800E+00   .8551E+00   .1549E+04   .253D+05                              1-gram_anglebert_zipf  .17240E+08   .95459E+03   .00000E+00   .51182E+02   .21187E+05   .12541E+08   .41396E+03   .33482E+04   .33581E-01   .31979E+04
       16   .4849160E+01   .1952029E+00   .1778279E+02   .1122018E+91       270       839   .1374E+01   .2756E-01   .2300E+00   .6859E+00   .1886E+04   .418D+05                              1-gram_buxtehude_zipf  .17695E+08   .96574E+03   .00000E+00   .49851E+02   .21377E+05   .35091E+08   .42882E+03   .36887E+04   .43189E-01   .31059E+04
       17   .4897306E+01   .1112417E+00   .1000000E+02   .1122018E+91       372       892   .1326E+01   .2502E-01   .3900E+00   .8307E+00   .1792E+04   .473D+05                              1-gram_pachelbel_zipf  .11467E+08   .75608E+03   .00000E+00   .52987E+02   .18705E+05   .42159E+08   .35301E+03   .23519E+04   .32155E-01   .42031E+04
#       18   .5771054E+01   .3159811E+00   .5623413E+02   .1122018E+91       115       666   .7053E+00   .1800E-01   .7100E+00   .8238E+00   .9770E+03   .261D+05                               1-gram_couperin_zipf  .28450E+07   .44290E+03   .00000E+00   .39189E+02   .83749E+04   .17383E+08   .21370E+03   .11653E+04   .57943E-01   .13281E+04
       19   .3004374E+01   .6924720E+00   .1122018E+02   .1122018E+91       128       460   .1194E+01   .1019E+00   .3100E+00   .7814E+00   .2460E+03   .539D+04                                 1-gram_zipoli_zipf  .60757E+05   .12521E+03   .00000E+00   .11720E+02   .63897E+03   .24799E+07   .54521E+02   .25364E+03   .57396E-01   .10340E+04
       20   .3898517E+01   .2993106E+00   .1000000E+02   .1122018E+91       203       650   .1317E+01   .6156E-01   .2100E+00   .7499E+00   .9690E+03   .139D+05                                1-gram_vivaldi_zipf  .21079E+07   .54491E+03   .00000E+00   .21388E+02   .43439E+04   .90363E+07   .20310E+03   .19287E+04   .47061E-01   .19513E+04
#       21   .5473544E+01   .3206214E+00   .5623413E+02   .1122018E+91       176       776   .1220E+01   .1768E-01   .4100E+00   .4493E+00   .2772E+04   .535D+05                               1-gram_dandrieu_zipf  .50326E+08   .14171E+04   .00000E+00   .68992E+02   .41044E+05   .41545E+08   .59490E+03   .51297E+04   .64252E-01   .22122E+04
       22   .4872369E+01   .1758952E+00   .1778279E+02   .1122018E+91       235       711   .1182E+01   .2879E-01   .2000E+00   .6992E+00   .1205E+04   .292D+05                               1-gram_albinoni_zipf  .54482E+07   .58991E+03   .00000E+00   .41063E+02   .11377E+05   .20758E+08   .27705E+03   .18693E+04   .45752E-01   .25968E+04
#       23   .7446776E+01   .5377565E+00   .1778279E+03   .1122018E+91       456      2641   .1239E+01   .4433E-02   .3700E+00   .6914E+00   .1883E+05   .738D+06                                1-gram_bach-js_zipf  .69473E+10   .76058E+04   .00000E+00   .27949E+03   .10201E+07   .19494E+10   .36500E+04   .47667E+05   .33143E-01   .74163E+04
       24   .4279041E+01   .3478049E+00   .1995262E+02   .1122018E+91       144       747   .1047E+01   .6097E-01   .2100E+00   .6927E+00   .4210E+03   .128D+05                              1-gram_scarlatti_zipf  .29733E+06   .21775E+03   .00000E+00   .17177E+02   .17278E+04   .95848E+07   .10059E+03   .58907E+03   .58625E-01   .13971E+04
#       25   .6496236E+01   .7495440E+00   .3162278E+03   .1122018E+91       125      1256   .1160E+01   .9477E-02   .8000E+00   .8454E+00   .9861E+04   .154D+06                                 1-gram_handel_zipf  .11235E+10   .52439E+04   .00000E+00   .12237E+03   .22962E+06   .19304E+09   .18765E+04   .28776E+05   .54278E-01   .18544E+04
       26   .3543849E+01   .2124124E+00   .6309573E+01   .1122018E+91       180       425   .1131E+01   .7744E-01   .3700E+00   .7865E+00   .3010E+03   .621D+04                                 1-gram_rameau_zipf  .10891E+06   .14947E+03   .00000E+00   .14607E+02   .97187E+03   .26384E+07   .66534E+02   .30306E+03   .48250E-01   .15033E+04
       27   .4022490E+01   .2296667E+00   .8912509E+01   .1122018E+91       233       488   .1395E+01   .3821E-01   .2000E+00   .6264E+00   .1541E+04   .178D+05                               1-gram_telemann_zipf  .10686E+08   .97790E+03   .00000E+00   .36498E+02   .12193E+05   .86918E+07   .33408E+03   .30579E+04   .48757E-01   .23213E+04
#       28   .5474690E+01   .3700291E+00   .6309573E+02   .1122018E+91       495      2155   .1834E+01   .9988E-02   .2100E+00   .6507E+00   .2782E+05   .396D+06                                  1-gram_haydn_zipf  .14620E+11   .15665E+05   .00000E+00   .18360E+03   .96647E+06   .85263E+09   .52641E+04   .15093E+06   .32897E-01   .70843E+04
       29   .1867414E+01   .8157259E+00   .1258925E+02   .1122018E+91       102       511   .1437E+01   .1547E+00   .3200E+00   .3750E+00   .2820E+03   .475D+04                        1-gram_albrechtsberger_zipf  .64529E+05   .15254E+03   .00000E+00   .92896E+01   .50473E+03   .24257E+07   .54333E+02   .31778E+03   .89243E-01   .80361E+03
#       30   .5915283E+01   .3999496E+00   .1122018E+03   .1122018E+91       410      2516   .1791E+01   .8990E-02   .2200E+00   .6723E+00   .3272E+05   .501D+06                                 1-gram_mozart_zipf  .22982E+11   .18334E+05   .00000E+00   .19924E+03   .12949E+07   .12612E+10   .64993E+04   .21201E+06   .35497E-01   .62231E+04
       31   .4586766E+01   .2466676E+00   .2238721E+02   .1122018E+91       302      1250   .1271E+01   .3865E-01   .2400E+00   .7324E+00   .1792E+04   .411D+05                               1-gram_clementi_zipf  .90485E+07   .92618E+03   .00000E+00   .32875E+02   .10848E+05   .51368E+08   .32998E+03   .33122E+04   .39260E-01   .32997E+04
#       32   .4472574E+01   .3771150E+00   .4466836E+02   .1122018E+91       902      3146   .2223E+01   .1055E-01   .2300E+00   .7700E+00   .3466E+05   .663D+06                              1-gram_beethoven_zipf  .24061E+11   .18541E+05   .00000E+00   .21076E+03   .13425E+07   .20860E+10   .63697E+04   .19251E+06   .22019E-01   .12516E+05
       33   .3578305E+01   .4493959E+00   .1000000E+02   .1122018E+91       126       713   .1322E+01   .1229E+00   .3100E+00   .7757E+00   .3510E+03   .767D+04                               1-gram_paganini_zipf  .14298E+06   .18092E+03   .00000E+00   .10756E+02   .94507E+03   .54680E+07   .87865E+02   .71776E+03   .58161E-01   .11561E+04
       34   .3830460E+01   .2723252E+00   .1122018E+02   .1122018E+91      1102      2356   .2154E+01   .1740E-01   .2700E+00   .6965E+00   .1621E+05   .292D+06                               1-gram_schubert_zipf  .31210E+10   .87626E+04   .00000E+00   .12383E+03   .37149E+06   .68733E+09   .30000E+04   .72684E+05   .21273E-01   .12941E+05
       35   .3545143E+01   .3860552E+00   .1000000E+02   .1122018E+91        94       657   .8422E+00   .1411E+00   .2100E+00   .6240E+00   .2180E+03   .392D+04                                 1-gram_cramer_zipf  .17948E+05   .10768E+03   .00000E+00   .59665E+01   .19518E+03   .25754E+07   .32712E+02   .17934E+03   .76515E-01   .71186E+03
       36   .3626706E+01   .3026752E+00   .1122018E+02   .1122018E+91       500      1506   .1634E+01   .5105E-01   .2800E+00   .7467E+00   .2218E+04   .482D+05                            1-gram_mendelssohn_zipf  .15180E+08   .12093E+04   .00000E+00   .32013E+02   .13576E+05   .72607E+08   .42409E+03   .56180E+04   .30174E-01   .50790E+04
       37   .3800606E+01   .2945197E+00   .2238721E+02   .1122018E+91       779      2947   .1692E+01   .4031E-01   .2000E+00   .6750E+00   .4389E+04   .124D+06                                 1-gram_chopin_zipf  .48157E+08   .20597E+04   .00000E+00   .41966E+02   .24827E+05   .36446E+09   .59160E+03   .83398E+04   .25741E-01   .86313E+04
       38   .3129869E+01   .5880813E+00   .2238721E+02   .1122018E+91       591      2423   .1949E+01   .4570E-01   .2200E+00   .6569E+00   .4009E+04   .103D+06                               1-gram_schumann_zipf  .64462E+08   .21701E+04   .00000E+00   .42643E+02   .31489E+05   .25035E+09   .73844E+03   .12787E+05   .29973E-01   .65805E+04
       39   .1080610E+01   .8379171E+00   .5623413E+01   .1122018E+91       286       805   .1933E+01   .1669E+00   .3000E+00   .2961E+00   .6020E+03   .933D+04                                1-gram_berlioz_zipf  .37167E+06   .32755E+03   .00000E+00   .11584E+02   .12587E+04   .75066E+07   .10866E+03   .10193E+04   .57309E-01   .22167E+04
       40   .1003458E+01   .1187541E+01   .1584893E+02   .1122018E+91       776      2739   .2537E+01   .5995E-01   .3500E+00   .2117E+00   .6232E+04   .116D+06                                  1-gram_liszt_zipf  .13638E+09   .33111E+04   .00000E+00   .42318E+02   .42782E+05   .31747E+09   .10110E+04   .24153E+05   .37859E-01   .82319E+04
       41   .1303958E+01   .8906996E+00   .1122018E+02   .1122018E+91       262      1035   .2080E+01   .1096E+00   .3800E+00   .3886E+00   .2408E+04   .196D+05                             1-gram_gottschalk_zipf  .14161E+08   .17406E+04   .00000E+00   .18975E+02   .84025E+04   .20326E+08   .44282E+03   .10334E+05   .55355E-01   .24057E+04
#       42   .4203720E+01   .5284179E+00   .3548134E+02   .1122018E+91       500      2336   .1810E+01   .2891E-01   .3100E+00   .7655E+00   .7768E+04   .146D+06                                  1-gram_alkan_zipf  .29956E+09   .39557E+04   .00000E+00   .62595E+02   .79373E+05   .34157E+09   .12681E+04   .25689E+05   .29655E-01   .61380E+04
       43   .2874813E+01   .7334015E+00   .1778279E+02   .1122018E+91       310      2040   .1424E+01   .1195E+00   .2200E+00   .6106E+00   .7080E+03   .243D+05                                 1-gram_franck_zipf  .35227E+06   .32428E+03   .00000E+00   .11912E+02   .12092E+04   .49572E+08   .10151E+03   .86504E+03   .42849E-01   .28142E+04
       44   .1204622E+01   .8068623E+00   .5623413E+01   .1122018E+91       273       782   .2179E+01   .1318E+00   .2400E+00   .4504E+00   .7510E+03   .129D+05                                  1-gram_bizet_zipf  .11434E+07   .42039E+03   .00000E+00   .16540E+02   .30596E+04   .10114E+08   .18498E+03   .20689E+04   .51647E-01   .23278E+04
       45   .7919717E-01   .1152061E+01   .1584893E+02   .1122018E+91       299      1602   .2092E+01   .1557E+00   .5800E+00   .2173E+00   .8950E+03   .215D+05                               1-gram_bruckner_zipf  .83086E+06   .46834E+03   .00000E+00   .13434E+02   .19298E+04   .34478E+08   .14364E+03   .15358E+04   .60463E-01   .26601E+04
       46   .1480456E+01   .9472563E+00   .1584893E+02   .1122018E+91       265      1535   .2021E+01   .1318E+00   .4300E+00   .3114E+00   .8030E+03   .235D+05                             1-gram_mussorgsky_zipf  .10507E+07   .44037E+03   .00000E+00   .15337E+02   .26462E+04   .36139E+08   .17253E+03   .19408E+04   .58720E-01   .25410E+04
       47   .3292562E+01   .3129738E+00   .1258925E+02   .1122018E+91      1076      2612   .2000E+01   .3268E-01   .2000E+00   .6487E+00   .6482E+04   .160D+06                                 1-gram_brahms_zipf  .18631E+09   .31481E+04   .00000E+00   .61198E+02   .62693E+05   .41753E+09   .10244E+04   .17148E+05   .22390E-01   .11677E+05
       48   .3386446E+01   .4987237E+00   .2238721E+02   .1122018E+91       798      2748   .1940E+01   .3412E-01   .2700E+00   .6768E+00   .8435E+04   .156D+06                            1-gram_tchaikovsky_zipf  .31806E+09   .46516E+04   .00000E+00   .56849E+02   .70897E+05   .42929E+09   .12471E+04   .27359E+05   .25397E-01   .90515E+04
       49   .3046840E+01   .5272429E+00   .1584893E+02   .1122018E+91       792      2350   .1956E+01   .4151E-01   .2000E+00   .6384E+00   .6498E+04   .111D+06                                 1-gram_dvorak_zipf  .16285E+09   .37022E+04   .00000E+00   .47111E+02   .45673E+05   .26017E+09   .96949E+03   .19951E+05   .26298E-01   .84765E+04
       50   .1455315E+01   .7871547E+00   .1000000E+02   .1122018E+91        74       522   .1539E+01   .2372E+00   .3400E+00   .4213E+00   .2760E+03   .339D+04                               1-gram_guilmant_zipf  .57525E+05   .18140E+03   .00000E+00   .64866E+01   .35186E+03   .17675E+07   .54244E+02   .45361E+03   .10071E+00   .56441E+03
       51   .3700315E+01   .3383385E+00   .1412538E+02   .1122018E+91       448      1430   .1530E+01   .5087E-01   .3500E+00   .7690E+00   .1715E+04   .430D+05                                  1-gram_grieg_zipf  .87203E+07   .95042E+03   .00000E+00   .30072E+02   .10074E+05   .61494E+08   .33500E+03   .37320E+04   .31218E-01   .45374E+04
       52   .4384269E+01   .3087428E+00   .2238721E+02   .1122018E+91       346      1828   .1402E+01   .4956E-01   .5100E+00   .8789E+00   .1954E+04   .517D+05                            1-gram_saint-saens_zipf  .10767E+08   .10556E+04   .00000E+00   .28289E+02   .11045E+05   .94531E+08   .39044E+03   .53888E+04   .31437E-01   .38003E+04
       53   .3240679E+01   .4517941E+00   .1258925E+02   .1122018E+91       471      1666   .1676E+01   .6607E-01   .2900E+00   .7573E+00   .1644E+04   .423D+05                                1-gram_albeniz_zipf  .76371E+07   .94204E+03   .00000E+00   .25362E+02   .87816E+04   .70393E+08   .34625E+03   .47272E+04   .30784E-01   .46669E+04
       54   .4125967E+01   .2178101E+00   .1412538E+02   .1122018E+91       513      1704   .1370E+01   .4714E-01   .6000E+00   .8727E+00   .1908E+04   .495D+05                                  1-gram_faure_zipf  .73268E+07   .93165E+03   .00000E+00   .29056E+02   .86180E+04   .84367E+08   .29660E+03   .30278E+04   .26061E-01   .52617E+04
       55   .3378858E+01   .5320804E+00   .2238721E+02   .1122018E+91       429      3034   .1332E+01   .9214E-01   .2600E+00   .7022E+00   .9490E+03   .438D+05                                 1-gram_mahler_zipf  .69422E+06   .43862E+03   .00000E+00   .14451E+02   .17411E+04   .13302E+09   .12048E+03   .10045E+04   .33854E-01   .40810E+04
       56   .4997985E+01   .1090711E+00   .2511886E+02   .1122018E+91       589      2728   .1138E+01   .3430E-01   .5300E+00   .8981E+00   .1624E+04   .905D+05                                1-gram_debussy_zipf  .67090E+07   .76115E+03   .00000E+00   .33183E+02   .10030E+05   .24695E+09   .30226E+03   .27533E+04   .23480E-01   .66086E+04
       57   .1147344E+01   .8886440E+00   .1584893E+02   .1122018E+91       139       874   .1621E+01   .1672E+00   .5200E+00   .6842E+00   .2510E+03   .847D+04                                1-gram_janacek_zipf  .53330E+05   .13167E+03   .00000E+00   .96934E+01   .50206E+03   .74045E+07   .51794E+02   .27675E+03   .60084E-01   .11384E+04
       58   .2108020E+01   .8095574E+00   .1000000E+02   .1122018E+91        89       634   .1466E+01   .2171E+00   .2500E+00   .4890E+00   .3250E+03   .428D+04                                 1-gram_joplin_zipf  .63988E+05   .18911E+03   .00000E+00   .67539E+01   .37533E+03   .27148E+07   .55572E+02   .45725E+03   .87249E-01   .70744E+03
       59   .3270871E+01   .5673521E+00   .1778279E+02   .1122018E+91       389      1677   .1318E+01   .7740E-01   .7700E+00   .9453E+00   .7090E+03   .286D+05                               1-gram_scriabin_zipf  .54068E+06   .33240E+03   .00000E+00   .17026E+02   .18869E+04   .47883E+08   .11082E+03   .72131E+03   .26472E-01   .35541E+04
       60   .3929920E+01   .4214512E+00   .1778279E+02   .1122018E+91       138      1723   .8609E+00   .1311E+00   .7100E+00   .9418E+00   .2480E+03   .113D+05                                  1-gram_reger_zipf  .21067E+05   .10166E+03   .00000E+00   .65688E+01   .25015E+03   .19501E+08   .38081E+02   .22077E+03   .44588E-01   .11678E+04
       61   .3666346E+01   .4372054E+00   .1778279E+02   .1122018E+91       339      2370   .1161E+01   .1025E+00   .5100E+00   .8694E+00   .6760E+03   .269D+05                                 1-gram_busoni_zipf  .25345E+06   .28513E+03   .00000E+00   .11332E+02   .99763E+03   .63649E+08   .88039E+02   .68401E+03   .32157E-01   .30859E+04
       62   .8763182E+00   .9827834E+00   .5623413E+01   .1122018E+91       313       912   .2244E+01   .1448E+00   .3900E+00   .3327E+00   .7810E+03   .141D+05                                  1-gram_satie_zipf  .10150E+07   .41994E+03   .00000E+00   .15496E+02   .26980E+04   .12888E+08   .17411E+03   .19563E+04   .53079E-01   .26432E+04
       63   .3726148E+01   .3070692E+00   .1412538E+02   .1122018E+91       275      1985   .1149E+01   .1152E+00   .2400E+00   .7759E+00   .7150E+03   .198D+05                               1-gram_godowsky_zipf  .34674E+06   .37420E+03   .00000E+00   .99778E+01   .10014E+04   .39315E+08   .10036E+03   .10095E+04   .39517E-01   .24787E+04
       64   .8038184E+00   .9481624E+00   .8912509E+01   .1122018E+91        75       752   .1410E+01   .3556E+00   .6100E+00   .7224E+00   .1010E+03   .298D+04                             1-gram_karg-elert_zipf  .22845E+04   .45308E+02   .00000E+00   .39641E+01   .64637E+02   .22417E+07   .16306E+02   .67070E+02   .78847E-01   .49156E+03
       65   .2863178E+01   .7104451E+00   .1584893E+02   .1122018E+91       294      1729   .1461E+01   .1204E+00   .3100E+00   .7358E+00   .7880E+03   .210D+05                                  1-gram_ravel_zipf  .42120E+06   .34932E+03   .00000E+00   .12128E+02   .13345E+04   .36255E+08   .11004E+03   .99842E+03   .39665E-01   .26688E+04
       66   .2051075E+01   .7060245E+00   .1412538E+02   .1122018E+91       135       891   .1479E+01   .1661E+00   .4000E+00   .6415E+00   .3480E+03   .794D+04                               1-gram_respighi_zipf  .85487E+05   .17952E+03   .00000E+00   .89068E+01   .55023E+03   .70710E+07   .61776E+02   .42847E+03   .63117E-01   .11179E+04
       67   .2002909E+01   .8302746E+00   .1412538E+02   .1122018E+91       192      2231   .1427E+01   .2312E+00   .2800E+00   .3304E+00   .3800E+03   .138D+05                            1-gram_rachmaninov_zipf  .37648E+05   .16214E+03   .00000E+00   .61708E+01   .25886E+03   .30714E+08   .41949E+02   .28516E+03   .67767E-01   .15452E+04
       68   .2512939E+01   .7805589E+00   .1000000E+02   .1122018E+91        52       997   .1240E+01   .3443E+00   .3800E+00   .7374E+00   .3350E+03   .359D+04                             1-gram_schoenberg_zipf  .37385E+05   .25216E+03   .00000E+00   .36008E+01   .15450E+03   .35792E+07   .42908E+02   .51130E+03   .93134E-01   .39767E+03
       69   .1326242E+01   .8082447E+00   .1412538E+02   .1122018E+91       125      1766   .1491E+01   .2867E+00   .2800E+00   .4245E+00   .2260E+03   .919D+04                                 1-gram_bartok_zipf  .12588E+05   .94682E+02   .00000E+00   .52010E+01   .15562E+03   .16221E+08   .29921E+02   .17213E+03   .77585E-01   .97018E+03
       70   .3012559E+01   .5528278E+00   .1258925E+02   .1122018E+91        68      1233   .7985E+00   .2119E+00   .6700E+00   .8545E+00   .7400E+02   .465D+04                                1-gram_medtner_zipf  .99700E+03   .30268E+02   .00000E+00   .37680E+01   .46931E+02   .57285E+07   .12455E+02   .41169E+02   .72474E-01   .45203E+03
       71   .1692849E+01   .1071927E+01   .1584893E+02   .1122018E+91       137      1827   .1292E+01   .2366E+00   .4000E+00   .6307E+00   .1540E+03   .998D+04                               1-gram_gershwin_zipf  .80077E+04   .71826E+02   .00000E+00   .54603E+01   .13855E+03   .18226E+08   .25374E+02   .11792E+03   .63200E-01   .10246E+04
       72   .2479870E+01   .8088764E+00   .1122018E+02   .1122018E+91        99      1171   .1317E+01   .2463E+00   .3500E+00   .5533E+00   .2910E+03   .626D+04                              1-gram_prokofiev_zipf  .28768E+05   .15058E+03   .00000E+00   .53459E+01   .21155E+03   .73305E+07   .39573E+02   .29295E+03   .78799E-01   .78303E+03
       73   .2949174E+01   .1010182E+01   .2818383E+02   .1122018E+91       154      2442   .1178E+01   .1409E+00   .2100E+00   .4215E+00   .2960E+03   .204D+05                             1-gram_stravinsky_zipf  .32109E+05   .11020E+03   .00000E+00   .83649E+01   .36353E+03   .49883E+08   .43459E+02   .22579E+03   .70154E-01   .13538E+04
       74   .3690130E+01   .2264055E+00   .1122018E+02   .1122018E+91       199      2039   .8081E+00   .1554E+00   .2200E+00   .6861E+00   .2730E+03   .106D+05                              1-gram_hindemith_zipf  .13343E+05   .10321E+03   .00000E+00   .52006E+01   .14909E+03   .21622E+08   .28668E+02   .15804E+03   .50232E-01   .15304E+04
#       75   .4789759E+01   .2857649E+00   .3548134E+02   .1122018E+91       233      1790   .1150E+01   .4920E-01   .2700E+00   .6975E+00   .1442E+04   .418D+05                           1-gram_shostakovich_zipf  .32701E+07   .65901E+03   .00000E+00   .23369E+02   .55095E+04   .74877E+08   .23576E+03   .23784E+04   .46013E-01   .25809E+04
       76   .3966749E+01   .1297638E+00   .6309573E+01   .1122018E+91       111       541   .9260E+00   .1145E+00   .2200E+00   .7702E+00   .1590E+03   .438D+04                               1-gram_messiaen_zipf  .27692E+05   .90584E+02   .00000E+00   .80906E+01   .40163E+03   .23680E+07   .49642E+02   .30459E+03   .62244E-01   .95544E+03
#       77   .9098901E+01   .4543042E+00   .3548134E+04   .1122018E+91       258      4085   .1366E+01   .1099E-02   .2700E+00   .5883E+00   .2536E+06   .508D+07                                 1-gram_CORPUS_zipf  .63717E+13   .12937E+06   .00000E+00   .12432E+04   .50685E+08   .20745E+11   .40771E+05   .13371E+07   .47760E-01   .53022E+04


==> data/power_law_notru_col1_generic_1grams_0.txt <==
# nada, exponente, error, xmin fit, xmax fit,Ntail, N, ?, ?, pvalue, ?, xmax data, book length, BIC
#        1   .2044548E+01   .1087791E+00   .7943282E+01   .1000000E+91        90       190   .1000E+01   .6338E-01   .2000E+00   .4259E+00   .2320E+03   .300D+04                                  1-gram_dufay_zipf  .86525E+05   .12604E+03   .11010E+00   .15779E+02   .99959E+03   .56962E+06   .63350E+02   .25434E+03   .91130E-01   .17665E+03
#        2   .2076595E+01   .1588881E+00   .2238721E+02   .1000000E+91        71       250   .1000E+01   .3528E-01   .2200E+00   .4805E+00   .4730E+03   .709D+04                                1-gram_desprez_zipf  .95057E+06   .28595E+03   .12777E+00   .28344E+02   .45045E+04   .17715E+07   .15892E+03   .89105E+03   .98150E-01   .13578E+03
#        3   .2482769E+01   .2202541E+00   .2818383E+03   .1000000E+91        39       333   .1000E+01   .8265E-02   .4400E+00   .6749E+00   .3441E+04   .403D+05                                1-gram_morales_zipf  .31943E+09   .24666E+04   .23743E+00   .12100E+03   .15016E+06   .13417E+08   .12410E+04   .12729E+05   .11307E+00   .50938E+02
#        4   .2112629E+01   .1486448E+00   .7079458E+02   .1000000E+91        60       292   .1000E+01   .1453E-01   .2000E+00   .4622E+00   .2560E+04   .201D+05                             1-gram_palestrina_zipf  .86140E+08   .17453E+04   .14364E+00   .68839E+02   .55555E+05   .58695E+07   .80703E+03   .94611E+04   .10813E+00   .11129E+03
#        5   .1965411E+01   .9872501E-01   .1995262E+02   .1000000E+91        85       304   .1000E+01   .2784E-01   .2200E+00   .4671E+00   .1606E+04   .109D+05                                  1-gram_lasso_zipf  .19775E+08   .11450E+04   .10471E+00   .35914E+02   .18975E+05   .33191E+07   .52834E+03   .77724E+04   .90770E-01   .18043E+03
#        6   .2125828E+01   .1559997E+00   .5623413E+03   .1000000E+91        44       422   .1000E+01   .3750E-02   .2400E+00   .5140E+00   .1297E+05   .113D+06                               1-gram_victoria_zipf  .82790E+10   .83953E+04   .16973E+00   .26667E+03   .10850E+07   .47490E+08   .40688E+04   .62079E+05   .12093E+00   .81355E+02
#        7   .2045979E+01   .1154896E+00   .1584893E+02   .1000000E+91        93       373   .1000E+01   .5155E-01   .3300E+00   .5486E+00   .8580E+03   .724D+04                                   1-gram_byrd_zipf  .21028E+07   .56893E+03   .10846E+00   .19397E+02   .40885E+04   .26987E+07   .21078E+03   .22906E+04   .81562E-01   .18217E+03
#        8   .2114213E+01   .1354509E+00   .1995262E+02   .1000000E+91        82       396   .1000E+01   .4765E-01   .5300E+00   .6768E+00   .6400E+03   .831D+04                               1-gram_gesualdo_zipf  .18453E+07   .44005E+03   .12304E+00   .20985E+02   .48446E+04   .32908E+07   .23086E+03   .25397E+04   .78427E-01   .15067E+03
#        9   .2106106E+01   .1151893E+00   .3162278E+02   .1000000E+91        75       372   .1000E+01   .3021E-01   .9000E+00   .9809E+00   .1210E+04   .123D+05                                1-gram_dowland_zipf  .90126E+07   .79965E+03   .12772E+00   .33105E+02   .12765E+05   .45812E+07   .38560E+03   .44915E+04   .53216E-01   .13919E+03
       10   .2048495E+01   .1415613E+00   .1000000E+02   .1000000E+91        68       247   .1000E+01   .7021E-01   .2500E+00   .3843E+00   .3190E+03   .352D+04                             1-gram_monteverdi_zipf  .23136E+06   .19947E+03   .12715E+00   .14243E+02   .14392E+04   .86895E+06   .10105E+03   .71693E+03   .10814E+00   .13378E+03
#       11   .2288646E+01   .1418914E+00   .1258925E+03   .1000000E+91       101       957   .1000E+01   .1897E-01   .5700E+00   .7441E+00   .2109E+04   .504D+05                            1-gram_frescobaldi_zipf  .21025E+08   .10097E+04   .12823E+00   .52710E+02   .24346E+05   .48274E+08   .46189E+03   .40476E+04   .66801E-01   .15539E+03
       12   .2183616E+01   .1394180E+00   .1122018E+02   .1000000E+91        76       233   .1000E+01   .6021E-01   .4900E+00   .7497E+00   .4750E+03   .387D+04                                1-gram_scheidt_zipf  .65843E+06   .33293E+03   .13577E+00   .16609E+02   .22934E+04   .90171E+06   .13808E+03   .11479E+04   .76450E-01   .13071E+03
#       13   .2566025E+01   .1782789E+00   .7079458E+02   .1000000E+91        94       799   .1000E+01   .3495E-01   .2800E+00   .5470E+00   .9250E+03   .229D+05                              1-gram_froberger_zipf  .19100E+07   .43403E+03   .16152E+00   .28611E+02   .53510E+04   .18265E+08   .18703E+03   .12226E+04   .81235E-01   .10822E+03
#       14   .2204519E+01   .1109588E+00   .5623413E+02   .1000000E+91        82       477   .1000E+01   .2684E-01   .3100E+00   .4761E+00   .6210E+03   .178D+05                                  1-gram_lully_zipf  .23728E+07   .38867E+03   .13302E+00   .37256E+02   .81956E+04   .84768E+07   .21998E+03   .12989E+04   .91746E-01   .13789E+03
#       15   .2174503E+01   .1442066E+00   .7943282E+02   .1000000E+91        77       495   .1000E+01   .1954E-01   .2200E+00   .4894E+00   .1549E+04   .253D+05                              1-gram_anglebert_zipf  .17240E+08   .95459E+03   .13385E+00   .51182E+02   .21187E+05   .12541E+08   .41396E+03   .33482E+04   .93671E-01   .13357E+03
#       16   .2825742E+01   .2777540E+00   .2238721E+03   .1000000E+91        53       839   .1000E+01   .2006E-01   .5600E+00   .7433E+00   .1886E+04   .418D+05                              1-gram_buxtehude_zipf  .17695E+08   .96574E+03   .25078E+00   .49851E+02   .21377E+05   .35091E+08   .42882E+03   .36887E+04   .91782E-01   .46160E+02
#       17   .3035939E+01   .2789148E+00   .2511886E+03   .1000000E+91        52       892   .1000E+01   .1887E-01   .4100E+00   .5812E+00   .1792E+04   .473D+05                              1-gram_pachelbel_zipf  .11467E+08   .75608E+03   .28233E+00   .52987E+02   .18705E+05   .42159E+08   .35301E+03   .23519E+04   .10583E+00   .34012E+02
#       18   .2800888E+01   .2050110E+00   .1122018E+03   .1000000E+91        73       666   .1000E+01   .2552E-01   .2000E+00   .4932E+00   .9770E+03   .261D+05                               1-gram_couperin_zipf  .28450E+07   .44290E+03   .21078E+00   .39189E+02   .83749E+04   .17383E+08   .21370E+03   .11653E+04   .95873E-01   .64402E+02
#       19   .2570124E+01   .2009735E+00   .2238721E+02   .1000000E+91        63       460   .1000E+01   .8533E-01   .4100E+00   .6683E+00   .2460E+03   .539D+04                                 1-gram_zipoli_zipf  .60757E+05   .12521E+03   .19782E+00   .11720E+02   .63897E+03   .24799E+07   .54521E+02   .25364E+03   .89900E-01   .73298E+02
#       20   .2427416E+01   .1628503E+00   .4466836E+02   .1000000E+91        82       650   .1000E+01   .4676E-01   .2000E+00   .3983E+00   .9690E+03   .139D+05                                1-gram_vivaldi_zipf  .21079E+07   .54491E+03   .15763E+00   .21388E+02   .43439E+04   .90363E+07   .20310E+03   .19287E+04   .97524E-01   .11004E+03
#       21   .2642425E+01   .2356270E+00   .2238721E+03   .1000000E+91        70       776   .1000E+01   .1449E-01   .3000E+00   .5623E+00   .2772E+04   .535D+05                               1-gram_dandrieu_zipf  .50326E+08   .14171E+04   .19631E+00   .68992E+02   .41044E+05   .41545E+08   .59490E+03   .51297E+04   .92818E-01   .74784E+02
#       22   .2419272E+01   .1354620E+00   .8912509E+02   .1000000E+91        94       711   .1000E+01   .2435E-01   .4800E+00   .6785E+00   .1205E+04   .292D+05                               1-gram_albinoni_zipf  .54482E+07   .58991E+03   .14639E+00   .41063E+02   .11377E+05   .20758E+08   .27705E+03   .18693E+04   .73225E-01   .12672E+03
#       23   .3732125E+01   .3655668E+00   .3548134E+04   .1000000E+91        56      2641   .1000E+01   .3578E-02   .2400E+00   .4493E+00   .1883E+05   .738D+06                                1-gram_bach-js_zipf  .69473E+10   .76058E+04   .36510E+00   .27949E+03   .10201E+07   .19494E+10   .36500E+04   .47667E+05   .11298E+00   .34564E+01
#       24   .2597962E+01   .1759427E+00   .4466836E+02   .1000000E+91        78       747   .1000E+01   .5822E-01   .4500E+00   .6518E+00   .4210E+03   .128D+05                              1-gram_scarlatti_zipf  .29733E+06   .21775E+03   .18093E+00   .17177E+02   .17278E+04   .95848E+07   .10059E+03   .58907E+03   .82034E-01   .87235E+02
#       25   .2570831E+01   .1918492E+00   .5623413E+03   .1000000E+91        75      1256   .1000E+01   .8172E-02   .5300E+00   .7792E+00   .9861E+04   .154D+06                                 1-gram_handel_zipf  .11235E+10   .52439E+04   .18138E+00   .12237E+03   .22962E+06   .19304E+09   .18765E+04   .28776E+05   .74852E-01   .86577E+02
#       26   .2396235E+01   .1659792E+00   .2238721E+02   .1000000E+91        79       425   .1000E+01   .6846E-01   .2500E+00   .4272E+00   .3010E+03   .621D+04                                 1-gram_rameau_zipf  .10891E+06   .14947E+03   .15709E+00   .14607E+02   .97187E+03   .26384E+07   .66534E+02   .30306E+03   .97071E-01   .10963E+03
#       27   .2335628E+01   .1566133E+00   .5623413E+02   .1000000E+91        81       488   .1000E+01   .2740E-01   .3100E+00   .5164E+00   .1541E+04   .178D+05                               1-gram_telemann_zipf  .10686E+08   .97790E+03   .14840E+00   .36498E+02   .12193E+05   .86918E+07   .33408E+03   .30579E+04   .89485E-01   .11951E+03
#       28   .2268510E+01   .1292595E+00   .7943282E+03   .1000000E+91       112      2155   .1000E+01   .5447E-02   .2700E+00   .5092E+00   .2782E+05   .396D+06                                  1-gram_haydn_zipf  .14620E+11   .15665E+05   .11986E+00   .18360E+03   .96647E+06   .85263E+09   .52641E+04   .15093E+06   .76704E-01   .17544E+03
       29   .2631661E+01   .1723919E+00   .1584893E+02   .1000000E+91        84       511   .1000E+01   .1076E+00   .3300E+00   .5405E+00   .2820E+03   .475D+04                        1-gram_albrechtsberger_zipf  .64529E+05   .15254E+03   .17803E+00   .92896E+01   .50473E+03   .24257E+07   .54333E+02   .31778E+03   .86292E-01   .90178E+02
#       30   .2234642E+01   .1073015E+00   .1000000E+04   .1000000E+91       111      2516   .1000E+01   .5019E-02   .2600E+00   .4736E+00   .3272E+05   .501D+06                                 1-gram_mozart_zipf  .22982E+11   .18334E+05   .11719E+00   .19924E+03   .12949E+07   .12612E+10   .64993E+04   .21201E+06   .79184E-01   .17992E+03
#       31   .2469783E+01   .1607430E+00   .1000000E+03   .1000000E+91       105      1250   .1000E+01   .3042E-01   .4400E+00   .6115E+00   .1792E+04   .411D+05                               1-gram_clementi_zipf  .90485E+07   .92618E+03   .14344E+00   .32875E+02   .10848E+05   .51368E+08   .32998E+03   .33122E+04   .73167E-01   .13378E+03
#       32   .2181723E+01   .1033857E+00   .1000000E+04   .1000000E+91       142      3146   .1000E+01   .4745E-02   .3200E+00   .5739E+00   .3466E+05   .663D+06                              1-gram_beethoven_zipf  .24061E+11   .18541E+05   .99168E-01   .21076E+03   .13425E+07   .20860E+10   .63697E+04   .19251E+06   .64912E-01   .24154E+03
       33   .1919396E+01   .7238828E-01   .7943282E+01   .1000000E+91       166       713   .1000E+01   .9297E-01   .2200E+00   .3857E+00   .3510E+03   .767D+04                               1-gram_paganini_zipf  .14298E+06   .18092E+03   .71359E-01   .10756E+02   .94507E+03   .54680E+07   .87865E+02   .71776E+03   .69559E-01   .36501E+03
#       34   .2226295E+01   .1086647E+00   .5623413E+03   .1000000E+91       109      2356   .1000E+01   .8076E-02   .5800E+00   .7177E+00   .1621E+05   .292D+06                               1-gram_schubert_zipf  .31210E+10   .87626E+04   .11746E+00   .12383E+03   .37149E+06   .68733E+09   .30000E+04   .72684E+05   .65852E-01   .17822E+03
       35   .3098138E+01   .3302801E+00   .1995262E+02   .1000000E+91        50       657   .1000E+01   .1676E+00   .3800E+00   .6121E+00   .2180E+03   .392D+04                                 1-gram_cramer_zipf  .17948E+05   .10768E+03   .29672E+00   .59665E+01   .19518E+03   .25754E+07   .32712E+02   .17934E+03   .10531E+00   .29807E+02
#       36   .2092684E+01   .7164820E-01   .4466836E+02   .1000000E+91       225      1506   .1000E+01   .3124E-01   .2900E+00   .5188E+00   .2218E+04   .482D+05                            1-gram_mendelssohn_zipf  .15180E+08   .12093E+04   .72846E-01   .32013E+02   .13576E+05   .72607E+08   .42409E+03   .56180E+04   .53924E-01   .41553E+03
#       37   .2312106E+01   .9596634E-01   .1412538E+03   .1000000E+91       198      2947   .1000E+01   .2383E-01   .2800E+00   .5459E+00   .4389E+04   .124D+06                                 1-gram_chopin_zipf  .48157E+08   .20597E+04   .93247E-01   .41966E+02   .24827E+05   .36446E+09   .59160E+03   .83398E+04   .56266E-01   .29372E+03
#       38   .2167655E+01   .1002581E+00   .1412538E+03   .1000000E+91       146      2423   .1000E+01   .2345E-01   .2200E+00   .3789E+00   .4009E+04   .103D+06                               1-gram_schumann_zipf  .64462E+08   .21701E+04   .96636E-01   .42643E+02   .31489E+05   .25035E+09   .73844E+03   .12787E+05   .74525E-01   .25172E+03
       39   .2145523E+01   .1044491E+00   .1778279E+02   .1000000E+91       109       805   .1000E+01   .8633E-01   .2500E+00   .4013E+00   .6020E+03   .933D+04                                1-gram_berlioz_zipf  .37167E+06   .32755E+03   .10972E+00   .11584E+02   .12587E+04   .75066E+07   .10866E+03   .10193E+04   .84557E-01   .19307E+03
#       40   .2033760E+01   .7285010E-01   .1000000E+03   .1000000E+91       209      2739   .1000E+01   .2363E-01   .2300E+00   .4515E+00   .6232E+04   .116D+06                                  1-gram_liszt_zipf  .13638E+09   .33111E+04   .71507E-01   .42318E+02   .42782E+05   .31747E+09   .10110E+04   .24153E+05   .58908E-01   .40946E+03
       41   .2071640E+01   .8401087E-01   .1995262E+02   .1000000E+91       174      1035   .1000E+01   .5270E-01   .4200E+00   .6581E+00   .2408E+04   .196D+05                             1-gram_gottschalk_zipf  .14161E+08   .17406E+04   .81241E-01   .18975E+02   .84025E+04   .20326E+08   .44282E+03   .10334E+05   .54933E-01   .32908E+03
#       42   .2154483E+01   .7727680E-01   .1995262E+03   .1000000E+91       154      2336   .1000E+01   .1598E-01   .2200E+00   .3983E+00   .7768E+04   .146D+06                                  1-gram_alkan_zipf  .29956E+09   .39557E+04   .93031E-01   .62595E+02   .79373E+05   .34157E+09   .12681E+04   .25689E+05   .71456E-01   .26879E+03
#       43   .3432385E+01   .4802707E+00   .1122018E+03   .1000000E+91        39      2040   .1000E+01   .8395E-01   .7600E+00   .9176E+00   .7080E+03   .243D+05                                 1-gram_franck_zipf  .35227E+06   .32428E+03   .38949E+00   .11912E+02   .12092E+04   .49572E+08   .10151E+03   .86504E+03   .86967E-01   .12332E+02
       44   .1864352E+01   .7504535E-01   .1258925E+02   .1000000E+91       155       782   .1000E+01   .6046E-01   .2400E+00   .3588E+00   .7510E+03   .129D+05                                  1-gram_bizet_zipf  .11434E+07   .42039E+03   .69426E-01   .16540E+02   .30596E+04   .10114E+08   .18498E+03   .20689E+04   .73555E-01   .36023E+03
###       45   .2436304E+01   .1193070E+00   .3548134E+02   .1000000E+91       132      1602   .1000E+01   .7444E-01   .2200E+00   .4175E+00   .8950E+03   .215D+05                               1-gram_bruckner_zipf  .83086E+06   .46834E+03   .12501E+00   .13434E+02   .19298E+04   .34478E+08   .14364E+03   .15358E+04   .75948E-01   .17330E+03
#      46   .2355229E+01   .1608325E+00   .6309573E+02   .1000000E+91        81      1535   .1000E+01   .6520E-01   .3300E+00   .5447E+00   .8030E+03   .235D+05                             1-gram_mussorgsky_zipf  .10507E+07   .44037E+03   .15058E+00   .15337E+02   .26462E+04   .36139E+08   .17253E+03   .19408E+04   .87567E-01   .11715E+03
#       47   .2250257E+01   .9515763E-01   .1995262E+03   .1000000E+91       174      2612   .1000E+01   .1634E-01   .4800E+00   .7215E+00   .6482E+04   .160D+06                                 1-gram_brahms_zipf  .18631E+09   .31481E+04   .94782E-01   .61198E+02   .62693E+05   .41753E+09   .10244E+04   .17148E+05   .52092E-01   .27543E+03
#       48   .2211943E+01   .8382824E-01   .1778279E+03   .1000000E+91       179      2748   .1000E+01   .1759E-01   .4900E+00   .7046E+00   .8435E+04   .156D+06                            1-gram_tchaikovsky_zipf  .31806E+09   .46516E+04   .90585E-01   .56849E+02   .70897E+05   .42929E+09   .12471E+04   .27359E+05   .52120E-01   .29437E+03
#       49   .2250626E+01   .9173979E-01   .1258925E+03   .1000000E+91       190      2350   .1000E+01   .2123E-01   .4500E+00   .6586E+00   .6498E+04   .111D+06                                 1-gram_dvorak_zipf  .16285E+09   .37022E+04   .90730E-01   .47111E+02   .45673E+05   .26017E+09   .96949E+03   .19951E+05   .52572E-01   .30026E+03
       50   .2410189E+01   .1493491E+00   .8912509E+01   .1000000E+91        92       522   .1000E+01   .1542E+00   .2800E+00   .5149E+00   .2760E+03   .339D+04                               1-gram_guilmant_zipf  .57525E+05   .18140E+03   .14702E+00   .64866E+01   .35186E+03   .17675E+07   .54244E+02   .45361E+03   .84145E-01   .12528E+03
#       51   .2273639E+01   .1184509E+00   .7079458E+02   .1000000E+91       137      1430   .1000E+01   .3325E-01   .2000E+00   .3424E+00   .1715E+04   .430D+05                                  1-gram_grieg_zipf  .87203E+07   .95042E+03   .10881E+00   .30072E+02   .10074E+05   .61494E+08   .33500E+03   .37320E+04   .79264E-01   .21265E+03
#       52   .2305745E+01   .9164688E-01   .8912509E+02   .1000000E+91       134      1828   .1000E+01   .3535E-01   .5100E+00   .7355E+00   .1954E+04   .517D+05                            1-gram_saint-saens_zipf  .10767E+08   .10556E+04   .11280E+00   .28289E+02   .11045E+05   .94531E+08   .39044E+03   .53888E+04   .58549E-01   .20140E+03
#       53   .2111040E+01   .8847945E-01   .4466836E+02   .1000000E+91       193      1666   .1000E+01   .3943E-01   .2600E+00   .5363E+00   .1644E+04   .423D+05                                1-gram_albeniz_zipf  .76371E+07   .94204E+03   .79974E-01   .25362E+02   .87816E+04   .70393E+08   .34625E+03   .47272E+04   .57405E-01   .35062E+03
#       54   .3718860E+01   .5559307E+00   .3548134E+03   .1000000E+91        24      1704   .1000E+01   .3442E-01   .5400E+00   .6781E+00   .1908E+04   .495D+05                                  1-gram_faure_zipf  .73268E+07   .93165E+03   .55498E+00   .29056E+02   .86180E+04   .84367E+08   .29660E+03   .30278E+04   .14278E+00   .31679E+01
#       55   .2614930E+01   .1178290E+00   .5623413E+02   .1000000E+91       166      3034   .1000E+01   .6920E-01   .2800E+00   .5150E+00   .9490E+03   .438D+05                                 1-gram_mahler_zipf  .69422E+06   .43862E+03   .12534E+00   .14451E+02   .17411E+04   .13302E+09   .12048E+03   .10045E+04   .62870E-01   .17799E+03
#       56   .2442755E+01   .8710635E-01   .1000000E+03   .1000000E+91       240      2728   .1000E+01   .3014E-01   .2200E+00   .4002E+00   .1624E+04   .905D+05                                1-gram_debussy_zipf  .67090E+07   .76115E+03   .93129E-01   .33183E+02   .10030E+05   .24695E+09   .30226E+03   .27533E+04   .57276E-01   .30953E+03
       57   .2556265E+01   .1473933E+00   .1778279E+02   .1000000E+91       125       874   .1000E+01   .1032E+00   .3100E+00   .5710E+00   .2510E+03   .847D+04                                1-gram_janacek_zipf  .53330E+05   .13167E+03   .13920E+00   .96934E+01   .50206E+03   .74045E+07   .51794E+02   .27675E+03   .69284E-01   .14426E+03
       58   .2220083E+01   .9923072E-01   .7943282E+01   .1000000E+91       119       634   .1000E+01   .1481E+00   .2800E+00   .4872E+00   .3250E+03   .428D+04                                 1-gram_joplin_zipf  .63988E+05   .18911E+03   .11184E+00   .67539E+01   .37533E+03   .27148E+07   .55572E+02   .45725E+03   .75713E-01   .19544E+03
#       59   .2881129E+01   .1988247E+00   .7079458E+02   .1000000E+91        85      1677   .1000E+01   .5873E-01   .7600E+00   .8800E+00   .7090E+03   .286D+05                               1-gram_scriabin_zipf  .54068E+06   .33240E+03   .20404E+00   .17026E+02   .18869E+04   .47883E+08   .11082E+03   .72131E+03   .62856E-01   .67024E+02
#       60   .3217735E+01   .3554288E+00   .3981072E+02   .1000000E+91        54      1723   .1000E+01   .1522E+00   .7200E+00   .8349E+00   .2480E+03   .113D+05                                  1-gram_reger_zipf  .21067E+05   .10166E+03   .30180E+00   .65688E+01   .25015E+03   .19501E+08   .38081E+02   .22077E+03   .83026E-01   .25968E+02
#       61   .2774091E+01   .1622990E+00   .5011872E+02   .1000000E+91       117      2370   .1000E+01   .8825E-01   .4300E+00   .6761E+00   .6760E+03   .269D+05                                 1-gram_busoni_zipf  .25345E+06   .28513E+03   .16401E+00   .11332E+02   .99763E+03   .63649E+08   .88039E+02   .68401E+03   .65863E-01   .10461E+03
       62   .1893956E+01   .7255473E-01   .1258925E+02   .1000000E+91       180       912   .1000E+01   .6453E-01   .2200E+00   .4404E+00   .7810E+03   .141D+05                                  1-gram_satie_zipf  .10150E+07   .41994E+03   .66632E-01   .15496E+02   .26980E+04   .12888E+08   .17411E+03   .19563E+04   .63985E-01   .40555E+03
#       63   .2643734E+01   .1578648E+00   .3981072E+02   .1000000E+91       110      1985   .1000E+01   .1002E+00   .4800E+00   .7374E+00   .7150E+03   .198D+05                               1-gram_godowsky_zipf  .34674E+06   .37420E+03   .15672E+00   .99778E+01   .10014E+04   .39315E+08   .10036E+03   .10095E+04   .64432E-01   .11537E+03
       64   .2719682E+01   .2101314E+00   .8912509E+01   .1000000E+91        75       752   .1000E+01   .2523E+00   .3700E+00   .5538E+00   .1010E+03   .298D+04                             1-gram_karg-elert_zipf  .22845E+04   .45308E+02   .19857E+00   .39641E+01   .64637E+02   .22417E+07   .16306E+02   .67070E+02   .90307E-01   .72997E+02
#      65   .2484642E+01   .1659912E+00   .3981072E+02   .1000000E+91       122      1729   .1000E+01   .8246E-01   .2900E+00   .5573E+00   .7880E+03   .210D+05                                  1-gram_ravel_zipf  .42120E+06   .34932E+03   .13441E+00   .12128E+02   .13345E+04   .36255E+08   .11004E+03   .99842E+03   .70867E-01   .15238E+03
       66   .2403646E+01   .1157617E+00   .1584893E+02   .1000000E+91       122       891   .1000E+01   .1123E+00   .2600E+00   .5325E+00   .3480E+03   .794D+04                               1-gram_respighi_zipf  .85487E+05   .17952E+03   .12708E+00   .89068E+01   .55023E+03   .70710E+07   .61776E+02   .42847E+03   .72231E-01   .16607E+03
       67   .2512428E+01   .1171419E+00   .1778279E+02   .1000000E+91       146      2231   .1000E+01   .1621E+00   .4200E+00   .5744E+00   .3800E+03   .138D+05                            1-gram_rachmaninov_zipf  .37648E+05   .16214E+03   .12517E+00   .61708E+01   .25886E+03   .30714E+08   .41949E+02   .28516E+03   .63998E-01   .17618E+03
       68   .2474225E+01   .2000553E+00   .8912509E+01   .1000000E+91        68       997   .1000E+01   .2777E+00   .2000E+00   .4413E+00   .3350E+03   .359D+04                             1-gram_schoenberg_zipf  .37385E+05   .25216E+03   .17878E+00   .36008E+01   .15450E+03   .35792E+07   .42908E+02   .51130E+03   .10335E+00   .87433E+02
       69   .2584206E+01   .1190265E+00   .1258925E+02   .1000000E+91       153      1766   .1000E+01   .1923E+00   .2700E+00   .5198E+00   .2260E+03   .919D+04                                 1-gram_bartok_zipf  .12588E+05   .94682E+02   .12808E+00   .52010E+01   .15562E+03   .16221E+08   .29921E+02   .17213E+03   .65215E-01   .17025E+03
       70   .3504338E+01   .4179773E+00   .1584893E+02   .1000000E+91        49      1233   .1000E+01   .2654E+00   .4600E+00   .6922E+00   .7400E+02   .465D+04                                1-gram_medtner_zipf  .99700E+03   .30268E+02   .35776E+00   .37680E+01   .46931E+02   .57285E+07   .12455E+02   .41169E+02   .99693E-01   .11925E+02
       71   .3100332E+01   .2407594E+00   .2238721E+02   .1000000E+91        81      1827   .1000E+01   .1831E+00   .3600E+00   .5598E+00   .1540E+03   .998D+04                               1-gram_gershwin_zipf  .80077E+04   .71826E+02   .23337E+00   .54603E+01   .13855E+03   .18226E+08   .25374E+02   .11792E+03   .86552E-01   .46175E+02
       72   .2425539E+01   .1494708E+00   .1258925E+02   .1000000E+91        93      1171   .1000E+01   .1871E+00   .5500E+00   .7198E+00   .2910E+03   .626D+04                              1-gram_prokofiev_zipf  .28768E+05   .15058E+03   .14782E+00   .53459E+01   .21155E+03   .73305E+07   .39573E+02   .29295E+03   .71081E-01   .12459E+03
       73   .2722579E+01   .1410665E+00   .2818383E+02   .1000000E+91       154      2442   .1000E+01   .1195E+00   .4800E+00   .6747E+00   .2960E+03   .204D+05                             1-gram_stravinsky_zipf  .32109E+05   .11020E+03   .13881E+00   .83649E+01   .36353E+03   .49883E+08   .43459E+02   .22579E+03   .57566E-01   .14554E+03
#       74   .3013950E+01   .2036256E+00   .2238721E+02   .1000000E+91        97      2039   .1000E+01   .1923E+00   .2700E+00   .4775E+00   .2730E+03   .106D+05                              1-gram_hindemith_zipf  .13343E+05   .10321E+03   .20449E+00   .52006E+01   .14909E+03   .21622E+08   .28668E+02   .15804E+03   .84372E-01   .62756E+02
#       75   .2709796E+01   .1622342E+00   .1122018E+03   .1000000E+91        93      1790   .1000E+01   .4279E-01   .7600E+00   .8964E+00   .1442E+04   .418D+05                           1-gram_shostakovich_zipf  .32701E+07   .65901E+03   .17730E+00   .23369E+02   .55095E+04   .74877E+08   .23576E+03   .23784E+04   .58749E-01   .90767E+02
#       76   .3088600E+01   .3816051E+00   .3981072E+02   .1000000E+91        31       541   .1000E+01   .1236E+00   .7000E+00   .8592E+00   .1590E+03   .438D+04                               1-gram_messiaen_zipf  .27692E+05   .90584E+02   .37512E+00   .80906E+01   .40163E+03   .23680E+07   .49642E+02   .30459E+03   .10579E+00   .19771E+02
#       77   .2369094E+01   .1195926E+00   .1000000E+05   .1000000E+91       118      4085   .1000E+01   .8044E-03   .3200E+00   .5919E+00   .2536E+06   .508D+07                                 1-gram_CORPUS_zipf  .63717E+13   .12937E+06   .12604E+00   .12432E+04   .50685E+08   .20745E+11   .40771E+05   .13371E+07   .70139E-01   .16663E+03


==> data/power_law_notru_col1_generic_1grams_00.txt <==
# nada, exponente, error, xmin fit, xmax fit,Ntail, N, ?, ?, pvalue, ?, xmax data, book length, BIC
        1   .2044548E+01   .1087791E+00   .7943282E+01   .1000000E+91        90       190   .1000E+01   .6338E-01   .2000E+00   .4259E+00   .2320E+03   .300D+04                                  1-gram_dufay_zipf  .86525E+05   .12604E+03   .11010E+00   .15779E+02   .99959E+03   .56962E+06   .63350E+02   .25434E+03   .91130E-01   .17665E+03
        2   .2076595E+01   .1588881E+00   .2238721E+02   .1000000E+91        71       250   .1000E+01   .3528E-01   .2200E+00   .4805E+00   .4730E+03   .709D+04                                1-gram_desprez_zipf  .95057E+06   .28595E+03   .12777E+00   .28344E+02   .45045E+04   .17715E+07   .15892E+03   .89105E+03   .98150E-01   .13578E+03
        3   .2482769E+01   .2202541E+00   .2818383E+03   .1000000E+91        39       333   .1000E+01   .8265E-02   .4400E+00   .6749E+00   .3441E+04   .403D+05                                1-gram_morales_zipf  .31943E+09   .24666E+04   .23743E+00   .12100E+03   .15016E+06   .13417E+08   .12410E+04   .12729E+05   .11307E+00   .50938E+02
        4   .2112629E+01   .1486448E+00   .7079458E+02   .1000000E+91        60       292   .1000E+01   .1453E-01   .2000E+00   .4622E+00   .2560E+04   .201D+05                             1-gram_palestrina_zipf  .86140E+08   .17453E+04   .14364E+00   .68839E+02   .55555E+05   .58695E+07   .80703E+03   .94611E+04   .10813E+00   .11129E+03
        5   .1965411E+01   .9872501E-01   .1995262E+02   .1000000E+91        85       304   .1000E+01   .2784E-01   .2200E+00   .4671E+00   .1606E+04   .109D+05                                  1-gram_lasso_zipf  .19775E+08   .11450E+04   .10471E+00   .35914E+02   .18975E+05   .33191E+07   .52834E+03   .77724E+04   .90770E-01   .18043E+03
        6   .2125828E+01   .1559997E+00   .5623413E+03   .1000000E+91        44       422   .1000E+01   .3750E-02   .2400E+00   .5140E+00   .1297E+05   .113D+06                               1-gram_victoria_zipf  .82790E+10   .83953E+04   .16973E+00   .26667E+03   .10850E+07   .47490E+08   .40688E+04   .62079E+05   .12093E+00   .81355E+02
        7   .2045979E+01   .1154896E+00   .1584893E+02   .1000000E+91        93       373   .1000E+01   .5155E-01   .3300E+00   .5486E+00   .8580E+03   .724D+04                                   1-gram_byrd_zipf  .21028E+07   .56893E+03   .10846E+00   .19397E+02   .40885E+04   .26987E+07   .21078E+03   .22906E+04   .81562E-01   .18217E+03
        8   .2114213E+01   .1354509E+00   .1995262E+02   .1000000E+91        82       396   .1000E+01   .4765E-01   .5300E+00   .6768E+00   .6400E+03   .831D+04                               1-gram_gesualdo_zipf  .18453E+07   .44005E+03   .12304E+00   .20985E+02   .48446E+04   .32908E+07   .23086E+03   .25397E+04   .78427E-01   .15067E+03
        9   .2106106E+01   .1151893E+00   .3162278E+02   .1000000E+91        75       372   .1000E+01   .3021E-01   .9000E+00   .9809E+00   .1210E+04   .123D+05                                1-gram_dowland_zipf  .90126E+07   .79965E+03   .12772E+00   .33105E+02   .12765E+05   .45812E+07   .38560E+03   .44915E+04   .53216E-01   .13919E+03
#       10   .2048495E+01   .1415613E+00   .1000000E+02   .1000000E+91        68       247   .1000E+01   .7021E-01   .2500E+00   .3843E+00   .3190E+03   .352D+04                             1-gram_monteverdi_zipf  .23136E+06   .19947E+03   .12715E+00   .14243E+02   .14392E+04   .86895E+06   .10105E+03   .71693E+03   .10814E+00   .13378E+03
       11   .2288646E+01   .1418914E+00   .1258925E+03   .1000000E+91       101       957   .1000E+01   .1897E-01   .5700E+00   .7441E+00   .2109E+04   .504D+05                            1-gram_frescobaldi_zipf  .21025E+08   .10097E+04   .12823E+00   .52710E+02   .24346E+05   .48274E+08   .46189E+03   .40476E+04   .66801E-01   .15539E+03
#       12   .2183616E+01   .1394180E+00   .1122018E+02   .1000000E+91        76       233   .1000E+01   .6021E-01   .4900E+00   .7497E+00   .4750E+03   .387D+04                                1-gram_scheidt_zipf  .65843E+06   .33293E+03   .13577E+00   .16609E+02   .22934E+04   .90171E+06   .13808E+03   .11479E+04   .76450E-01   .13071E+03
       13   .2566025E+01   .1782789E+00   .7079458E+02   .1000000E+91        94       799   .1000E+01   .3495E-01   .2800E+00   .5470E+00   .9250E+03   .229D+05                              1-gram_froberger_zipf  .19100E+07   .43403E+03   .16152E+00   .28611E+02   .53510E+04   .18265E+08   .18703E+03   .12226E+04   .81235E-01   .10822E+03
       14   .2204519E+01   .1109588E+00   .5623413E+02   .1000000E+91        82       477   .1000E+01   .2684E-01   .3100E+00   .4761E+00   .6210E+03   .178D+05                                  1-gram_lully_zipf  .23728E+07   .38867E+03   .13302E+00   .37256E+02   .81956E+04   .84768E+07   .21998E+03   .12989E+04   .91746E-01   .13789E+03
       15   .2174503E+01   .1442066E+00   .7943282E+02   .1000000E+91        77       495   .1000E+01   .1954E-01   .2200E+00   .4894E+00   .1549E+04   .253D+05                              1-gram_anglebert_zipf  .17240E+08   .95459E+03   .13385E+00   .51182E+02   .21187E+05   .12541E+08   .41396E+03   .33482E+04   .93671E-01   .13357E+03
       16   .2825742E+01   .2777540E+00   .2238721E+03   .1000000E+91        53       839   .1000E+01   .2006E-01   .5600E+00   .7433E+00   .1886E+04   .418D+05                              1-gram_buxtehude_zipf  .17695E+08   .96574E+03   .25078E+00   .49851E+02   .21377E+05   .35091E+08   .42882E+03   .36887E+04   .91782E-01   .46160E+02
##       17   .3035939E+01   .2789148E+00   .2511886E+03   .1000000E+91        52       892   .1000E+01   .1887E-01   .4100E+00   .5812E+00   .1792E+04   .473D+05                              1-gram_pachelbel_zipf  .11467E+08   .75608E+03   .28233E+00   .52987E+02   .18705E+05   .42159E+08   .35301E+03   .23519E+04   .10583E+00   .34012E+02
       18   .2800888E+01   .2050110E+00   .1122018E+03   .1000000E+91        73       666   .1000E+01   .2552E-01   .2000E+00   .4932E+00   .9770E+03   .261D+05                               1-gram_couperin_zipf  .28450E+07   .44290E+03   .21078E+00   .39189E+02   .83749E+04   .17383E+08   .21370E+03   .11653E+04   .95873E-01   .64402E+02
       19   .2570124E+01   .2009735E+00   .2238721E+02   .1000000E+91        63       460   .1000E+01   .8533E-01   .4100E+00   .6683E+00   .2460E+03   .539D+04                                 1-gram_zipoli_zipf  .60757E+05   .12521E+03   .19782E+00   .11720E+02   .63897E+03   .24799E+07   .54521E+02   .25364E+03   .89900E-01   .73298E+02
       20   .2427416E+01   .1628503E+00   .4466836E+02   .1000000E+91        82       650   .1000E+01   .4676E-01   .2000E+00   .3983E+00   .9690E+03   .139D+05                                1-gram_vivaldi_zipf  .21079E+07   .54491E+03   .15763E+00   .21388E+02   .43439E+04   .90363E+07   .20310E+03   .19287E+04   .97524E-01   .11004E+03
       21   .2642425E+01   .2356270E+00   .2238721E+03   .1000000E+91        70       776   .1000E+01   .1449E-01   .3000E+00   .5623E+00   .2772E+04   .535D+05                               1-gram_dandrieu_zipf  .50326E+08   .14171E+04   .19631E+00   .68992E+02   .41044E+05   .41545E+08   .59490E+03   .51297E+04   .92818E-01   .74784E+02
       22   .2419272E+01   .1354620E+00   .8912509E+02   .1000000E+91        94       711   .1000E+01   .2435E-01   .4800E+00   .6785E+00   .1205E+04   .292D+05                               1-gram_albinoni_zipf  .54482E+07   .58991E+03   .14639E+00   .41063E+02   .11377E+05   .20758E+08   .27705E+03   .18693E+04   .73225E-01   .12672E+03
##       23   .3732125E+01   .3655668E+00   .3548134E+04   .1000000E+91        56      2641   .1000E+01   .3578E-02   .2400E+00   .4493E+00   .1883E+05   .738D+06                                1-gram_bach-js_zipf  .69473E+10   .76058E+04   .36510E+00   .27949E+03   .10201E+07   .19494E+10   .36500E+04   .47667E+05   .11298E+00   .34564E+01
       24   .2597962E+01   .1759427E+00   .4466836E+02   .1000000E+91        78       747   .1000E+01   .5822E-01   .4500E+00   .6518E+00   .4210E+03   .128D+05                              1-gram_scarlatti_zipf  .29733E+06   .21775E+03   .18093E+00   .17177E+02   .17278E+04   .95848E+07   .10059E+03   .58907E+03   .82034E-01   .87235E+02
       25   .2570831E+01   .1918492E+00   .5623413E+03   .1000000E+91        75      1256   .1000E+01   .8172E-02   .5300E+00   .7792E+00   .9861E+04   .154D+06                                 1-gram_handel_zipf  .11235E+10   .52439E+04   .18138E+00   .12237E+03   .22962E+06   .19304E+09   .18765E+04   .28776E+05   .74852E-01   .86577E+02
       26   .2396235E+01   .1659792E+00   .2238721E+02   .1000000E+91        79       425   .1000E+01   .6846E-01   .2500E+00   .4272E+00   .3010E+03   .621D+04                                 1-gram_rameau_zipf  .10891E+06   .14947E+03   .15709E+00   .14607E+02   .97187E+03   .26384E+07   .66534E+02   .30306E+03   .97071E-01   .10963E+03
       27   .2335628E+01   .1566133E+00   .5623413E+02   .1000000E+91        81       488   .1000E+01   .2740E-01   .3100E+00   .5164E+00   .1541E+04   .178D+05                               1-gram_telemann_zipf  .10686E+08   .97790E+03   .14840E+00   .36498E+02   .12193E+05   .86918E+07   .33408E+03   .30579E+04   .89485E-01   .11951E+03
       28   .2268510E+01   .1292595E+00   .7943282E+03   .1000000E+91       112      2155   .1000E+01   .5447E-02   .2700E+00   .5092E+00   .2782E+05   .396D+06                                  1-gram_haydn_zipf  .14620E+11   .15665E+05   .11986E+00   .18360E+03   .96647E+06   .85263E+09   .52641E+04   .15093E+06   .76704E-01   .17544E+03
#       29   .2631661E+01   .1723919E+00   .1584893E+02   .1000000E+91        84       511   .1000E+01   .1076E+00   .3300E+00   .5405E+00   .2820E+03   .475D+04                        1-gram_albrechtsberger_zipf  .64529E+05   .15254E+03   .17803E+00   .92896E+01   .50473E+03   .24257E+07   .54333E+02   .31778E+03   .86292E-01   .90178E+02
       30   .2234642E+01   .1073015E+00   .1000000E+04   .1000000E+91       111      2516   .1000E+01   .5019E-02   .2600E+00   .4736E+00   .3272E+05   .501D+06                                 1-gram_mozart_zipf  .22982E+11   .18334E+05   .11719E+00   .19924E+03   .12949E+07   .12612E+10   .64993E+04   .21201E+06   .79184E-01   .17992E+03
       31   .2469783E+01   .1607430E+00   .1000000E+03   .1000000E+91       105      1250   .1000E+01   .3042E-01   .4400E+00   .6115E+00   .1792E+04   .411D+05                               1-gram_clementi_zipf  .90485E+07   .92618E+03   .14344E+00   .32875E+02   .10848E+05   .51368E+08   .32998E+03   .33122E+04   .73167E-01   .13378E+03
       32   .2181723E+01   .1033857E+00   .1000000E+04   .1000000E+91       142      3146   .1000E+01   .4745E-02   .3200E+00   .5739E+00   .3466E+05   .663D+06                              1-gram_beethoven_zipf  .24061E+11   .18541E+05   .99168E-01   .21076E+03   .13425E+07   .20860E+10   .63697E+04   .19251E+06   .64912E-01   .24154E+03
#       33   .1919396E+01   .7238828E-01   .7943282E+01   .1000000E+91       166       713   .1000E+01   .9297E-01   .2200E+00   .3857E+00   .3510E+03   .767D+04                               1-gram_paganini_zipf  .14298E+06   .18092E+03   .71359E-01   .10756E+02   .94507E+03   .54680E+07   .87865E+02   .71776E+03   .69559E-01   .36501E+03
##       34   .2226295E+01   .1086647E+00   .5623413E+03   .1000000E+91       109      2356   .1000E+01   .8076E-02   .5800E+00   .7177E+00   .1621E+05   .292D+06                               1-gram_schubert_zipf  .31210E+10   .87626E+04   .11746E+00   .12383E+03   .37149E+06   .68733E+09   .30000E+04   .72684E+05   .65852E-01   .17822E+03
#?       35   .3098138E+01   .3302801E+00   .1995262E+02   .1000000E+91        50       657   .1000E+01   .1676E+00   .3800E+00   .6121E+00   .2180E+03   .392D+04                                 1-gram_cramer_zipf  .17948E+05   .10768E+03   .29672E+00   .59665E+01   .19518E+03   .25754E+07   .32712E+02   .17934E+03   .10531E+00   .29807E+02
       36   .2092684E+01   .7164820E-01   .4466836E+02   .1000000E+91       225      1506   .1000E+01   .3124E-01   .2900E+00   .5188E+00   .2218E+04   .482D+05                            1-gram_mendelssohn_zipf  .15180E+08   .12093E+04   .72846E-01   .32013E+02   .13576E+05   .72607E+08   .42409E+03   .56180E+04   .53924E-01   .41553E+03
       37   .2312106E+01   .9596634E-01   .1412538E+03   .1000000E+91       198      2947   .1000E+01   .2383E-01   .2800E+00   .5459E+00   .4389E+04   .124D+06                                 1-gram_chopin_zipf  .48157E+08   .20597E+04   .93247E-01   .41966E+02   .24827E+05   .36446E+09   .59160E+03   .83398E+04   .56266E-01   .29372E+03
       38   .2167655E+01   .1002581E+00   .1412538E+03   .1000000E+91       146      2423   .1000E+01   .2345E-01   .2200E+00   .3789E+00   .4009E+04   .103D+06                               1-gram_schumann_zipf  .64462E+08   .21701E+04   .96636E-01   .42643E+02   .31489E+05   .25035E+09   .73844E+03   .12787E+05   .74525E-01   .25172E+03
#?       39   .2145523E+01   .1044491E+00   .1778279E+02   .1000000E+91       109       805   .1000E+01   .8633E-01   .2500E+00   .4013E+00   .6020E+03   .933D+04                                1-gram_berlioz_zipf  .37167E+06   .32755E+03   .10972E+00   .11584E+02   .12587E+04   .75066E+07   .10866E+03   .10193E+04   .84557E-01   .19307E+03
       40   .2033760E+01   .7285010E-01   .1000000E+03   .1000000E+91       209      2739   .1000E+01   .2363E-01   .2300E+00   .4515E+00   .6232E+04   .116D+06                                  1-gram_liszt_zipf  .13638E+09   .33111E+04   .71507E-01   .42318E+02   .42782E+05   .31747E+09   .10110E+04   .24153E+05   .58908E-01   .40946E+03
#       41   .2071640E+01   .8401087E-01   .1995262E+02   .1000000E+91       174      1035   .1000E+01   .5270E-01   .4200E+00   .6581E+00   .2408E+04   .196D+05                             1-gram_gottschalk_zipf  .14161E+08   .17406E+04   .81241E-01   .18975E+02   .84025E+04   .20326E+08   .44282E+03   .10334E+05   .54933E-01   .32908E+03
       42   .2154483E+01   .7727680E-01   .1995262E+03   .1000000E+91       154      2336   .1000E+01   .1598E-01   .2200E+00   .3983E+00   .7768E+04   .146D+06                                  1-gram_alkan_zipf  .29956E+09   .39557E+04   .93031E-01   .62595E+02   .79373E+05   .34157E+09   .12681E+04   .25689E+05   .71456E-01   .26879E+03
##       43   .3432385E+01   .4802707E+00   .1122018E+03   .1000000E+91        39      2040   .1000E+01   .8395E-01   .7600E+00   .9176E+00   .7080E+03   .243D+05                                 1-gram_franck_zipf  .35227E+06   .32428E+03   .38949E+00   .11912E+02   .12092E+04   .49572E+08   .10151E+03   .86504E+03   .86967E-01   .12332E+02
#       44   .1864352E+01   .7504535E-01   .1258925E+02   .1000000E+91       155       782   .1000E+01   .6046E-01   .2400E+00   .3588E+00   .7510E+03   .129D+05                                  1-gram_bizet_zipf  .11434E+07   .42039E+03   .69426E-01   .16540E+02   .30596E+04   .10114E+08   .18498E+03   .20689E+04   .73555E-01   .36023E+03
#       45   .2436304E+01   .1193070E+00   .3548134E+02   .1000000E+91       132      1602   .1000E+01   .7444E-01   .2200E+00   .4175E+00   .8950E+03   .215D+05                               1-gram_bruckner_zipf  .83086E+06   .46834E+03   .12501E+00   .13434E+02   .19298E+04   .34478E+08   .14364E+03   .15358E+04   .75948E-01   .17330E+03
      46   .2355229E+01   .1608325E+00   .6309573E+02   .1000000E+91        81      1535   .1000E+01   .6520E-01   .3300E+00   .5447E+00   .8030E+03   .235D+05                             1-gram_mussorgsky_zipf  .10507E+07   .44037E+03   .15058E+00   .15337E+02   .26462E+04   .36139E+08   .17253E+03   .19408E+04   .87567E-01   .11715E+03
##       47   .2250257E+01   .9515763E-01   .1995262E+03   .1000000E+91       174      2612   .1000E+01   .1634E-01   .4800E+00   .7215E+00   .6482E+04   .160D+06                                 1-gram_brahms_zipf  .18631E+09   .31481E+04   .94782E-01   .61198E+02   .62693E+05   .41753E+09   .10244E+04   .17148E+05   .52092E-01   .27543E+03
       48   .2211943E+01   .8382824E-01   .1778279E+03   .1000000E+91       179      2748   .1000E+01   .1759E-01   .4900E+00   .7046E+00   .8435E+04   .156D+06                            1-gram_tchaikovsky_zipf  .31806E+09   .46516E+04   .90585E-01   .56849E+02   .70897E+05   .42929E+09   .12471E+04   .27359E+05   .52120E-01   .29437E+03
       49   .2250626E+01   .9173979E-01   .1258925E+03   .1000000E+91       190      2350   .1000E+01   .2123E-01   .4500E+00   .6586E+00   .6498E+04   .111D+06                                 1-gram_dvorak_zipf  .16285E+09   .37022E+04   .90730E-01   .47111E+02   .45673E+05   .26017E+09   .96949E+03   .19951E+05   .52572E-01   .30026E+03
#       50   .2410189E+01   .1493491E+00   .8912509E+01   .1000000E+91        92       522   .1000E+01   .1542E+00   .2800E+00   .5149E+00   .2760E+03   .339D+04                               1-gram_guilmant_zipf  .57525E+05   .18140E+03   .14702E+00   .64866E+01   .35186E+03   .17675E+07   .54244E+02   .45361E+03   .84145E-01   .12528E+03
       51   .2273639E+01   .1184509E+00   .7079458E+02   .1000000E+91       137      1430   .1000E+01   .3325E-01   .2000E+00   .3424E+00   .1715E+04   .430D+05                                  1-gram_grieg_zipf  .87203E+07   .95042E+03   .10881E+00   .30072E+02   .10074E+05   .61494E+08   .33500E+03   .37320E+04   .79264E-01   .21265E+03
       52   .2305745E+01   .9164688E-01   .8912509E+02   .1000000E+91       134      1828   .1000E+01   .3535E-01   .5100E+00   .7355E+00   .1954E+04   .517D+05                            1-gram_saint-saens_zipf  .10767E+08   .10556E+04   .11280E+00   .28289E+02   .11045E+05   .94531E+08   .39044E+03   .53888E+04   .58549E-01   .20140E+03
       53   .2111040E+01   .8847945E-01   .4466836E+02   .1000000E+91       193      1666   .1000E+01   .3943E-01   .2600E+00   .5363E+00   .1644E+04   .423D+05                                1-gram_albeniz_zipf  .76371E+07   .94204E+03   .79974E-01   .25362E+02   .87816E+04   .70393E+08   .34625E+03   .47272E+04   .57405E-01   .35062E+03
##       54   .3718860E+01   .5559307E+00   .3548134E+03   .1000000E+91        24      1704   .1000E+01   .3442E-01   .5400E+00   .6781E+00   .1908E+04   .495D+05                                  1-gram_faure_zipf  .73268E+07   .93165E+03   .55498E+00   .29056E+02   .86180E+04   .84367E+08   .29660E+03   .30278E+04   .14278E+00   .31679E+01
       55   .2614930E+01   .1178290E+00   .5623413E+02   .1000000E+91       166      3034   .1000E+01   .6920E-01   .2800E+00   .5150E+00   .9490E+03   .438D+05                                 1-gram_mahler_zipf  .69422E+06   .43862E+03   .12534E+00   .14451E+02   .17411E+04   .13302E+09   .12048E+03   .10045E+04   .62870E-01   .17799E+03
       56   .2442755E+01   .8710635E-01   .1000000E+03   .1000000E+91       240      2728   .1000E+01   .3014E-01   .2200E+00   .4002E+00   .1624E+04   .905D+05                                1-gram_debussy_zipf  .67090E+07   .76115E+03   .93129E-01   .33183E+02   .10030E+05   .24695E+09   .30226E+03   .27533E+04   .57276E-01   .30953E+03
#       57   .2556265E+01   .1473933E+00   .1778279E+02   .1000000E+91       125       874   .1000E+01   .1032E+00   .3100E+00   .5710E+00   .2510E+03   .847D+04                                1-gram_janacek_zipf  .53330E+05   .13167E+03   .13920E+00   .96934E+01   .50206E+03   .74045E+07   .51794E+02   .27675E+03   .69284E-01   .14426E+03
#       58   .2220083E+01   .9923072E-01   .7943282E+01   .1000000E+91       119       634   .1000E+01   .1481E+00   .2800E+00   .4872E+00   .3250E+03   .428D+04                                 1-gram_joplin_zipf  .63988E+05   .18911E+03   .11184E+00   .67539E+01   .37533E+03   .27148E+07   .55572E+02   .45725E+03   .75713E-01   .19544E+03
       59   .2881129E+01   .1988247E+00   .7079458E+02   .1000000E+91        85      1677   .1000E+01   .5873E-01   .7600E+00   .8800E+00   .7090E+03   .286D+05                               1-gram_scriabin_zipf  .54068E+06   .33240E+03   .20404E+00   .17026E+02   .18869E+04   .47883E+08   .11082E+03   .72131E+03   .62856E-01   .67024E+02
       60   .3217735E+01   .3554288E+00   .3981072E+02   .1000000E+91        54      1723   .1000E+01   .1522E+00   .7200E+00   .8349E+00   .2480E+03   .113D+05                                  1-gram_reger_zipf  .21067E+05   .10166E+03   .30180E+00   .65688E+01   .25015E+03   .19501E+08   .38081E+02   .22077E+03   .83026E-01   .25968E+02
       61   .2774091E+01   .1622990E+00   .5011872E+02   .1000000E+91       117      2370   .1000E+01   .8825E-01   .4300E+00   .6761E+00   .6760E+03   .269D+05                                 1-gram_busoni_zipf  .25345E+06   .28513E+03   .16401E+00   .11332E+02   .99763E+03   .63649E+08   .88039E+02   .68401E+03   .65863E-01   .10461E+03
#       62   .1893956E+01   .7255473E-01   .1258925E+02   .1000000E+91       180       912   .1000E+01   .6453E-01   .2200E+00   .4404E+00   .7810E+03   .141D+05                                  1-gram_satie_zipf  .10150E+07   .41994E+03   .66632E-01   .15496E+02   .26980E+04   .12888E+08   .17411E+03   .19563E+04   .63985E-01   .40555E+03
       63   .2643734E+01   .1578648E+00   .3981072E+02   .1000000E+91       110      1985   .1000E+01   .1002E+00   .4800E+00   .7374E+00   .7150E+03   .198D+05                               1-gram_godowsky_zipf  .34674E+06   .37420E+03   .15672E+00   .99778E+01   .10014E+04   .39315E+08   .10036E+03   .10095E+04   .64432E-01   .11537E+03
#       64   .2719682E+01   .2101314E+00   .8912509E+01   .1000000E+91        75       752   .1000E+01   .2523E+00   .3700E+00   .5538E+00   .1010E+03   .298D+04                             1-gram_karg-elert_zipf  .22845E+04   .45308E+02   .19857E+00   .39641E+01   .64637E+02   .22417E+07   .16306E+02   .67070E+02   .90307E-01   .72997E+02
      65   .2484642E+01   .1659912E+00   .3981072E+02   .1000000E+91       122      1729   .1000E+01   .8246E-01   .2900E+00   .5573E+00   .7880E+03   .210D+05                                  1-gram_ravel_zipf  .42120E+06   .34932E+03   .13441E+00   .12128E+02   .13345E+04   .36255E+08   .11004E+03   .99842E+03   .70867E-01   .15238E+03
#       66   .2403646E+01   .1157617E+00   .1584893E+02   .1000000E+91       122       891   .1000E+01   .1123E+00   .2600E+00   .5325E+00   .3480E+03   .794D+04                               1-gram_respighi_zipf  .85487E+05   .17952E+03   .12708E+00   .89068E+01   .55023E+03   .70710E+07   .61776E+02   .42847E+03   .72231E-01   .16607E+03
#       67   .2512428E+01   .1171419E+00   .1778279E+02   .1000000E+91       146      2231   .1000E+01   .1621E+00   .4200E+00   .5744E+00   .3800E+03   .138D+05                            1-gram_rachmaninov_zipf  .37648E+05   .16214E+03   .12517E+00   .61708E+01   .25886E+03   .30714E+08   .41949E+02   .28516E+03   .63998E-01   .17618E+03
#       68   .2474225E+01   .2000553E+00   .8912509E+01   .1000000E+91        68       997   .1000E+01   .2777E+00   .2000E+00   .4413E+00   .3350E+03   .359D+04                             1-gram_schoenberg_zipf  .37385E+05   .25216E+03   .17878E+00   .36008E+01   .15450E+03   .35792E+07   .42908E+02   .51130E+03   .10335E+00   .87433E+02
#       69   .2584206E+01   .1190265E+00   .1258925E+02   .1000000E+91       153      1766   .1000E+01   .1923E+00   .2700E+00   .5198E+00   .2260E+03   .919D+04                                 1-gram_bartok_zipf  .12588E+05   .94682E+02   .12808E+00   .52010E+01   .15562E+03   .16221E+08   .29921E+02   .17213E+03   .65215E-01   .17025E+03
#       70   .3504338E+01   .4179773E+00   .1584893E+02   .1000000E+91        49      1233   .1000E+01   .2654E+00   .4600E+00   .6922E+00   .7400E+02   .465D+04                                1-gram_medtner_zipf  .99700E+03   .30268E+02   .35776E+00   .37680E+01   .46931E+02   .57285E+07   .12455E+02   .41169E+02   .99693E-01   .11925E+02
#       71   .3100332E+01   .2407594E+00   .2238721E+02   .1000000E+91        81      1827   .1000E+01   .1831E+00   .3600E+00   .5598E+00   .1540E+03   .998D+04                               1-gram_gershwin_zipf  .80077E+04   .71826E+02   .23337E+00   .54603E+01   .13855E+03   .18226E+08   .25374E+02   .11792E+03   .86552E-01   .46175E+02
#       72   .2425539E+01   .1494708E+00   .1258925E+02   .1000000E+91        93      1171   .1000E+01   .1871E+00   .5500E+00   .7198E+00   .2910E+03   .626D+04                              1-gram_prokofiev_zipf  .28768E+05   .15058E+03   .14782E+00   .53459E+01   .21155E+03   .73305E+07   .39573E+02   .29295E+03   .71081E-01   .12459E+03
#       73   .2722579E+01   .1410665E+00   .2818383E+02   .1000000E+91       154      2442   .1000E+01   .1195E+00   .4800E+00   .6747E+00   .2960E+03   .204D+05                             1-gram_stravinsky_zipf  .32109E+05   .11020E+03   .13881E+00   .83649E+01   .36353E+03   .49883E+08   .43459E+02   .22579E+03   .57566E-01   .14554E+03
       74   .3013950E+01   .2036256E+00   .2238721E+02   .1000000E+91        97      2039   .1000E+01   .1923E+00   .2700E+00   .4775E+00   .2730E+03   .106D+05                              1-gram_hindemith_zipf  .13343E+05   .10321E+03   .20449E+00   .52006E+01   .14909E+03   .21622E+08   .28668E+02   .15804E+03   .84372E-01   .62756E+02
       75   .2709796E+01   .1622342E+00   .1122018E+03   .1000000E+91        93      1790   .1000E+01   .4279E-01   .7600E+00   .8964E+00   .1442E+04   .418D+05                         1-gram_shostakovich_zipf  .32701E+07   .65901E+03   .17730E+00   .23369E+02   .55095E+04   .74877E+08   .23576E+03   .23784E+04   .58749E-01   .90767E+02
       76   .3088600E+01   .3816051E+00   .3981072E+02   .1000000E+91        31       541   .1000E+01   .1236E+00   .7000E+00   .8592E+00   .1590E+03   .438D+04                               1-gram_messiaen_zipf  .27692E+05   .90584E+02   .37512E+00   .80906E+01   .40163E+03   .23680E+07   .49642E+02   .30459E+03   .10579E+00   .19771E+02
#       77   .2369094E+01   .1195926E+00   .1000000E+05   .1000000E+91       118      4085   .1000E+01   .8044E-03   .3200E+00   .5919E+00   .2536E+06   .508D+07                                 1-gram_CORPUS_zipf  .63717E+13   .12937E+06   .12604E+00   .12432E+04   .50685E+08   .20745E+11   .40771E+05   .13371E+07   .70139E-01   .16663E+03


==> data/power_law_trunc_col1_generic_1grams_0.txt <==
# nada, exponente, error, xmin fit, xmax fit,Ntail, N, ?, ?, pvalue, ?, xmax data, book length, BIC
        1   .9837500E+00   .1857951E+00   .3548134E+01   .2511886E+02        92       190   .1000E+01   .6338E-01   .2450E+00   .6598E+00   .2320E+03   .300D+04                                  1-gram_dufay_zipf  .86525E+05   .12604E+03   .18453E+00   .15779E+02   .99959E+03   .56962E+06   .63350E+02   .25434E+03   .75142E-01   .12807E+03
        2   .1064375E+01   .1144442E+00   .4466836E+01   .6309573E+02       128       250   .1000E+01   .3528E-01   .2130E+00   .6304E+00   .4730E+03   .709D+04                                1-gram_desprez_zipf  .95057E+06   .28595E+03   .11571E+00   .28344E+02   .45045E+04   .17715E+07   .15892E+03   .89105E+03   .65372E-01   .25383E+03
        3   .1159063E+01   .3960444E-01   .2818383E+01   .7943282E+03       256       333   .1000E+01   .8265E-02   .2240E+00   .6232E+00   .3441E+04   .403D+05                                1-gram_morales_zipf  .31943E+09   .24666E+04   .39150E-01   .12100E+03   .15016E+06   .13417E+08   .12410E+04   .12729E+05   .46652E-01   .87445E+03
        4   .1034375E+01   .5841140E-01   .2511886E+01   .1778279E+03       196       292   .1000E+01   .1453E-01   .2840E+00   .7055E+00   .2560E+04   .201D+05                             1-gram_palestrina_zipf  .86140E+08   .17453E+04   .58118E-01   .68839E+02   .55555E+05   .58695E+07   .80703E+03   .94611E+04   .49792E-01   .57300E+03
        5   .1178750E+01   .9494974E-01   .3548134E+01   .6309573E+02       163       304   .1000E+01   .2784E-01   .2290E+00   .6495E+00   .1606E+04   .109D+05                                  1-gram_lasso_zipf  .19775E+08   .11450E+04   .94893E-01   .35914E+02   .18975E+05   .33191E+07   .52834E+03   .77724E+04   .57132E-01   .34610E+03
        6   .1115000E+01   .3176706E-01   .2511886E+01   .1122018E+04       317       422   .1000E+01   .3750E-02   .2650E+00   .6798E+00   .1297E+05   .113D+06                               1-gram_victoria_zipf  .82790E+10   .83953E+04   .32278E-01   .26667E+03   .10850E+07   .47490E+08   .40688E+04   .62079E+05   .40087E-01   .11387E+04
        7   .1223750E+01   .9371194E-01   .3548134E+01   .6309573E+02       172       373   .1000E+01   .5155E-01   .2450E+00   .6471E+00   .8580E+03   .724D+04                                   1-gram_byrd_zipf  .21028E+07   .56893E+03   .92721E-01   .19397E+02   .40885E+04   .26987E+07   .21078E+03   .22906E+04   .55737E-01   .36290E+03
        8   .1212500E+01   .1081524E+00   .4466836E+01   .5623413E+02       155       396   .1000E+01   .4765E-01   .2490E+00   .6731E+00   .6400E+03   .831D+04                               1-gram_gesualdo_zipf  .18453E+07   .44005E+03   .11065E+00   .20985E+02   .48446E+04   .32908E+07   .23086E+03   .25397E+04   .57456E-01   .28944E+03
        9   .1111250E+01   .8058586E-01   .3548134E+01   .6309573E+02       204       372   .1000E+01   .3021E-01   .2580E+00   .6843E+00   .1210E+04   .123D+05                                1-gram_dowland_zipf  .90126E+07   .79965E+03   .84481E-01   .33105E+02   .12765E+05   .45812E+07   .38560E+03   .44915E+04   .49691E-01   .43488E+03
#       10   .1895000E+01   .1259614E+00   .7943282E+01   .3548134E+03        83       247   .1000E+01   .7021E-01   .2060E+00   .5011E+00   .3190E+03   .352D+04                             1-gram_monteverdi_zipf  .23136E+06   .19947E+03   .12820E+00   .14243E+02   .14392E+04   .86895E+06   .10105E+03   .71693E+03   .89463E-01   .16376E+03
       11   .1313750E+01   .5160569E-01   .1122018E+02   .3981072E+03       386       957   .1000E+01   .1897E-01   .2020E+00   .5974E+00   .2109E+04   .504D+05                            1-gram_frescobaldi_zipf  .21025E+08   .10097E+04   .50947E-01   .52710E+02   .24346E+05   .48274E+08   .46189E+03   .40476E+04   .38828E-01   .94913E+03
#       12   .2105000E+01   .1545682E+00   .1122018E+02   .5011872E+03        76       233   .1000E+01   .6021E-01   .5840E+00   .8028E+00   .4750E+03   .387D+04                                1-gram_scheidt_zipf  .65843E+06   .33293E+03   .14865E+00   .16609E+02   .22934E+04   .90171E+06   .13808E+03   .11479E+04   .72650E-01   .12876E+03
       13   .1113125E+01   .6120732E-01   .6309573E+01   .1584893E+03       313       799   .1000E+01   .3495E-01   .2200E+00   .6329E+00   .9250E+03   .229D+05                              1-gram_froberger_zipf  .19100E+07   .43403E+03   .60942E-01   .28611E+02   .53510E+04   .18265E+08   .18703E+03   .12226E+04   .41900E-01   .73507E+03
       14   .1386875E+01   .5129192E-01   .5623413E+01   .3981072E+03       265       477   .1000E+01   .2684E-01   .2020E+00   .5810E+00   .6210E+03   .178D+05                                  1-gram_lully_zipf  .23728E+07   .38867E+03   .53326E-01   .37256E+02   .81956E+04   .84768E+07   .21998E+03   .12989E+04   .47398E-01   .71763E+03
       15   .1231250E+01   .6574290E-01   .5623413E+01   .1412538E+03       263       495   .1000E+01   .1954E-01   .2000E+00   .5856E+00   .1549E+04   .253D+05                              1-gram_anglebert_zipf  .17240E+08   .95459E+03   .67182E-01   .51182E+02   .21187E+05   .12541E+08   .41396E+03   .33482E+04   .47406E-01   .60943E+03
       16   .1216250E+01   .4094279E-01   .6309573E+01   .5011872E+03       383       839   .1000E+01   .2006E-01   .2520E+00   .6531E+00   .1886E+04   .418D+05                              1-gram_buxtehude_zipf  .17695E+08   .96574E+03   .41363E-01   .49851E+02   .21377E+05   .35091E+08   .42882E+03   .36887E+04   .37297E-01   .11085E+04
##       17   .1077500E+01   .4132084E-01   .4466836E+01   .2511886E+03       423       892   .1000E+01   .1887E-01   .2270E+00   .6356E+00   .1792E+04   .473D+05                              1-gram_pachelbel_zipf  .11467E+08   .75608E+03   .41901E-01   .52987E+02   .18705E+05   .42159E+08   .35301E+03   .23519E+04   .36004E-01   .11817E+04
       18   .1295000E+01   .4292490E-01   .5623413E+01   .3548134E+03       389       666   .1000E+01   .2552E-01   .2430E+00   .6469E+00   .9770E+03   .261D+05                               1-gram_couperin_zipf  .28450E+07   .44290E+03   .43955E-01   .39189E+02   .83749E+04   .17383E+08   .21370E+03   .11653E+04   .37195E-01   .10631E+04
       19   .1786250E+01   .1798037E+00   .1122018E+02   .7079458E+02       120       460   .1000E+01   .8533E-01   .2280E+00   .6230E+00   .2460E+03   .539D+04                                 1-gram_zipoli_zipf  .60757E+05   .12521E+03   .18063E+00   .11720E+02   .63897E+03   .24799E+07   .54521E+02   .25364E+03   .67887E-01   .13151E+03
       20   .1433750E+01   .6233327E-01   .5623413E+01   .1584893E+03       277       650   .1000E+01   .4676E-01   .2870E+00   .6745E+00   .9690E+03   .139D+05                                1-gram_vivaldi_zipf  .21079E+07   .54491E+03   .65593E-01   .21388E+02   .43439E+04   .90363E+07   .20310E+03   .19287E+04   .43049E-01   .62767E+03
       21   .1220000E+01   .4777727E-01   .8912509E+01   .4466836E+03       377       776   .1000E+01   .1449E-01   .4750E+00   .8046E+00   .2772E+04   .535D+05                               1-gram_dandrieu_zipf  .50326E+08   .14171E+04   .46422E-01   .68992E+02   .41044E+05   .41545E+08   .59490E+03   .51297E+04   .32842E-01   .10119E+04
       22   .1280000E+01   .5103733E-01   .7943282E+01   .3162278E+03       329       711   .1000E+01   .2435E-01   .2290E+00   .6346E+00   .1205E+04   .292D+05                               1-gram_albinoni_zipf  .54482E+07   .58991E+03   .53215E-01   .41063E+02   .11377E+05   .20758E+08   .27705E+03   .18693E+04   .40823E-01   .83556E+03
##       23   .1411250E+01   .3401408E-01   .1584893E+02   .5011872E+03       935      2641   .1000E+01   .3578E-02   .2350E+00   .6121E+00   .1883E+05   .738D+06                                1-gram_bach-js_zipf  .69473E+10   .76058E+04   .34447E-01   .27949E+03   .10201E+07   .19494E+10   .36500E+04   .47667E+05   .24721E-01   .21738E+04
       24   .1617500E+01   .1120597E+00   .1258925E+02   .1258925E+03       198       747   .1000E+01   .5822E-01   .2460E+00   .6304E+00   .4210E+03   .128D+05                              1-gram_scarlatti_zipf  .29733E+06   .21775E+03   .11230E+00   .17177E+02   .17278E+04   .95848E+07   .10059E+03   .58907E+03   .52685E-01   .30363E+03
       25   .1250000E+01   .2855736E-01   .8912509E+01   .1584893E+04       566      1256   .1000E+01   .8172E-02   .2080E+00   .5943E+00   .9861E+04   .154D+06                                 1-gram_handel_zipf  .11235E+10   .52439E+04   .29279E-01   .12237E+03   .22962E+06   .19304E+09   .18765E+04   .28776E+05   .32180E-01   .17930E+04
       26   .1251875E+01   .1489138E+00   .5623413E+01   .3981072E+02       154       425   .1000E+01   .6846E-01   .2850E+00   .6878E+00   .3010E+03   .621D+04                                 1-gram_rameau_zipf  .10891E+06   .14947E+03   .14349E+00   .14607E+02   .97187E+03   .26384E+07   .66534E+02   .30306E+03   .56947E-01   .20878E+03
       27   .1250000E+01   .6649929E-01   .6309573E+01   .1995262E+03       252       488   .1000E+01   .2740E-01   .2550E+00   .6256E+00   .1541E+04   .178D+05                               1-gram_telemann_zipf  .10686E+08   .97790E+03   .64356E-01   .36498E+02   .12193E+05   .86918E+07   .33408E+03   .30579E+04   .46929E-01   .61491E+03
       28   .1400000E+01   .2516682E-01   .1778279E+02   .3981072E+04       867      2155   .1000E+01   .5447E-02   .2660E+00   .5980E+00   .2782E+05   .396D+06                                  1-gram_haydn_zipf  .14620E+11   .15665E+05   .24261E-01   .18360E+03   .96647E+06   .85263E+09   .52641E+04   .15093E+06   .25952E-01   .26302E+04
#       29   .2633750E+01   .2048422E+00   .1584893E+02   .2818383E+03        83       511   .1000E+01   .1076E+00   .2640E+00   .5277E+00   .2820E+03   .475D+04                        1-gram_albrechtsberger_zipf  .64529E+05   .15254E+03   .20104E+00   .92896E+01   .50473E+03   .24257E+07   .54333E+02   .31778E+03   .87656E-01   .80228E+02
       30   .1392500E+01   .2054130E-01   .1258925E+02   .2818383E+04      1147      2516   .1000E+01   .5019E-02   .2990E+00   .6658E+00   .3272E+05   .501D+06                                 1-gram_mozart_zipf  .22982E+11   .18334E+05   .21012E-01   .19924E+03   .12949E+07   .12612E+10   .64993E+04   .21201E+06   .21390E-01   .34912E+04
       31   .1392500E+01   .5361968E-01   .1122018E+02   .2818383E+03       417      1250   .1000E+01   .3042E-01   .2090E+00   .5998E+00   .1792E+04   .411D+05                               1-gram_clementi_zipf  .90485E+07   .92618E+03   .54722E-01   .32875E+02   .10848E+05   .51368E+08   .32998E+03   .33122E+04   .37299E-01   .92919E+03
       32   .1443125E+01   .2609124E-01   .3162278E+02   .3162278E+04      1052      3146   .1000E+01   .4745E-02   .2310E+00   .5633E+00   .3466E+05   .663D+06                              1-gram_beethoven_zipf  .24061E+11   .18541E+05   .25584E-01   .21076E+03   .13425E+07   .20860E+10   .63697E+04   .19251E+06   .24212E-01   .28904E+04
#       33   .1638125E+01   .9690255E-01   .1000000E+02   .3548134E+03       126       713   .1000E+01   .9297E-01   .2900E+00   .6184E+00   .3510E+03   .767D+04                               1-gram_paganini_zipf  .14298E+06   .18092E+03   .97547E-01   .10756E+02   .94507E+03   .54680E+07   .87865E+02   .71776E+03   .66508E-01   .27729E+03
##       34   .1304375E+01   .3336589E-01   .1258925E+02   .4466836E+03       944      2356   .1000E+01   .8076E-02   .2360E+00   .6217E+00   .1621E+05   .292D+06                               1-gram_schubert_zipf  .31210E+10   .87626E+04   .32520E-01   .12383E+03   .37149E+06   .68733E+09   .30000E+04   .72684E+05   .24419E-01   .23190E+04
#?       35   .1786250E+01   .2490874E+00   .1122018E+02   .5623413E+02        80       657   .1000E+01   .1676E+00   .2120E+00   .5962E+00   .2180E+03   .392D+04                                 1-gram_cramer_zipf  .17948E+05   .10768E+03   .24990E+00   .59665E+01   .19518E+03   .25754E+07   .32712E+02   .17934E+03   .84662E-01   .70426E+02
       36   .1433750E+01   .6565121E-01   .1258925E+02   .1778279E+03       430      1506   .1000E+01   .3124E-01   .2070E+00   .6116E+00   .2218E+04   .482D+05                            1-gram_mendelssohn_zipf  .15180E+08   .12093E+04   .65162E-01   .32013E+02   .13576E+05   .72607E+08   .42409E+03   .56180E+04   .36394E-01   .79744E+03
       37   .1535000E+01   .4798508E-01   .1995262E+02   .3162278E+03       763      2947   .1000E+01   .2383E-01   .3060E+00   .6944E+00   .4389E+04   .124D+06                                 1-gram_chopin_zipf  .48157E+08   .20597E+04   .47854E-01   .41966E+02   .24827E+05   .36446E+09   .59160E+03   .83398E+04   .25593E-01   .14257E+04
       38   .1681250E+01   .3391459E-01   .1584893E+02   .1584893E+04       750      2423   .1000E+01   .2345E-01   .2130E+00   .4952E+00   .4009E+04   .103D+06                               1-gram_schumann_zipf  .64462E+08   .21701E+04   .34067E-01   .42643E+02   .31489E+05   .25035E+09   .73844E+03   .12787E+05   .30193E-01   .18043E+04
#?       39   .1844375E+01   .9650645E-01   .1122018E+02   .3981072E+03       150       805   .1000E+01   .8633E-01   .2140E+00   .5155E+00   .6020E+03   .933D+04                                1-gram_berlioz_zipf  .37167E+06   .32755E+03   .96855E-01   .11584E+02   .12587E+04   .75066E+07   .10866E+03   .10193E+04   .66074E-01   .29410E+03
       40   .1675625E+01   .3744217E-01   .1778279E+02   .1258925E+04       705      2739   .1000E+01   .2363E-01   .2140E+00   .5334E+00   .6232E+04   .116D+06                                  1-gram_liszt_zipf  .13638E+09   .33111E+04   .36846E-01   .42318E+02   .42782E+05   .31747E+09   .10110E+04   .24153E+05   .30237E-01   .16455E+04
#       41   .1908125E+01   .8589600E-01   .1778279E+02   .7943282E+03       182      1035   .1000E+01   .5270E-01   .2000E+00   .5033E+00   .2408E+04   .196D+05                             1-gram_gottschalk_zipf  .14161E+08   .17406E+04   .87121E-01   .18975E+02   .84025E+04   .20326E+08   .44282E+03   .10334E+05   .60613E-01   .35150E+03
       42   .1480625E+01   .3651793E-01   .1584893E+02   .7079458E+03       744      2336   .1000E+01   .1598E-01   .2230E+00   .5901E+00   .7768E+04   .146D+06                                  1-gram_alkan_zipf  .29956E+09   .39557E+04   .36193E-01   .62595E+02   .79373E+05   .34157E+09   .12681E+04   .25689E+05   .28180E-01   .18015E+04
##       43   .8225000E+00   .3731718E+00   .2511886E+02   .5623413E+02       136      2040   .1000E+01   .8395E-01   .2050E+00   .6139E+00   .7080E+03   .243D+05                                 1-gram_franck_zipf  .35227E+06   .32428E+03   .36877E+00   .11912E+02   .12092E+04   .49572E+08   .10151E+03   .86504E+03   .64274E-01  -.54012E+02
#       44   .1709375E+01   .8018971E-01   .1122018E+02   .7943282E+03       166       782   .1000E+01   .6046E-01   .3330E+00   .6551E+00   .7510E+03   .129D+05                                  1-gram_bizet_zipf  .11434E+07   .42039E+03   .77214E-01   .16540E+02   .30596E+04   .10114E+08   .18498E+03   .20689E+04   .56364E-01   .38331E+03
#       45   .2337500E+01   .1568249E+00   .3981072E+02   .8912509E+03       107      1602   .1000E+01   .7444E-01   .2110E+00   .4723E+00   .8950E+03   .215D+05                               1-gram_bruckner_zipf  .83086E+06   .46834E+03   .15229E+00   .13434E+02   .19298E+04   .34478E+08   .14364E+03   .15358E+04   .80713E-01   .13900E+03
       46   .1833125E+01   .6015459E-01   .1258925E+02   .7079458E+03       313      1535   .1000E+01   .6520E-01   .2030E+00   .4793E+00   .8030E+03   .235D+05                             1-gram_mussorgsky_zipf  .10507E+07   .44037E+03   .61912E-01   .15337E+02   .26462E+04   .36139E+08   .17253E+03   .19408E+04   .47192E-01   .64774E+03
##       47   .1310000E+01   .6533319E-01   .1258925E+02   .8912509E+02       750      2612   .1000E+01   .1634E-01   .3680E+00   .7363E+00   .6482E+04   .160D+06                                 1-gram_brahms_zipf  .18631E+09   .31481E+04   .65223E-01   .61198E+02   .62693E+05   .41753E+09   .10244E+04   .17148E+05   .24895E-01   .98892E+03
       48   .1655000E+01   .4061866E-01   .2818383E+02   .1412538E+04       686      2748   .1000E+01   .1759E-01   .2380E+00   .5861E+00   .8435E+04   .156D+06                            1-gram_tchaikovsky_zipf  .31806E+09   .46516E+04   .39256E-01   .56849E+02   .70897E+05   .42929E+09   .12471E+04   .27359E+05   .29432E-01   .15564E+04
       49   .1546250E+01   .4985909E-01   .1995262E+02   .3548134E+03       651      2350   .1000E+01   .2123E-01   .3160E+00   .7168E+00   .6498E+04   .111D+06                                 1-gram_dvorak_zipf  .16285E+09   .37022E+04   .50070E-01   .47111E+02   .45673E+05   .26017E+09   .96949E+03   .19951E+05   .27172E-01   .12562E+04
#       50   .2348750E+01   .1589358E+00   .8912509E+01   .2818383E+03        92       522   .1000E+01   .1542E+00   .2380E+00   .5077E+00   .2760E+03   .339D+04                               1-gram_guilmant_zipf  .57525E+05   .18140E+03   .15818E+00   .64866E+01   .35186E+03   .17675E+07   .54244E+02   .45361E+03   .84612E-01   .12370E+03
       51   .1709375E+01   .6586281E-01   .1995262E+02   .3548134E+03       364      1430   .1000E+01   .3325E-01   .2510E+00   .6126E+00   .1715E+04   .430D+05                                  1-gram_grieg_zipf  .87203E+07   .95042E+03   .69595E-01   .30072E+02   .10074E+05   .61494E+08   .33500E+03   .37320E+04   .39506E-01   .66113E+03
       52   .1557500E+01   .4828938E-01   .1258925E+02   .5011872E+03       490      1828   .1000E+01   .3535E-01   .3040E+00   .6427E+00   .1954E+04   .517D+05                            1-gram_saint-saens_zipf  .10767E+08   .10556E+04   .46914E-01   .28289E+02   .11045E+05   .94531E+08   .39044E+03   .53888E+04   .33278E-01   .11279E+04
       53   .1643750E+01   .6833674E-01   .1778279E+02   .2818383E+03       364      1666   .1000E+01   .3943E-01   .2620E+00   .6540E+00   .1644E+04   .423D+05                                1-gram_albeniz_zipf  .76371E+07   .94204E+03   .70872E-01   .25362E+02   .87816E+04   .70393E+08   .34625E+03   .47272E+04   .38226E-01   .65695E+03
##       54   .1578125E+01   .6450633E-01   .1778279E+02   .2818383E+03       440      1704   .1000E+01   .3442E-01   .2190E+00   .6031E+00   .1908E+04   .495D+05                                  1-gram_faure_zipf  .73268E+07   .93165E+03   .63559E-01   .29056E+02   .86180E+04   .84367E+08   .29660E+03   .30278E+04   .36221E-01   .81274E+03
       55   .1917500E+01   .6889397E-01   .1778279E+02   .2238721E+03       519      3034   .1000E+01   .6920E-01   .2390E+00   .5763E+00   .9490E+03   .438D+05                                 1-gram_mahler_zipf  .69422E+06   .43862E+03   .68039E-01   .14451E+02   .17411E+04   .13302E+09   .12048E+03   .10045E+04   .34070E-01   .76461E+03
       56   .9950000E+00   .9661954E-01   .2511886E+02   .1412538E+03       438      2728   .1000E+01   .3014E-01   .4030E+00   .7922E+00   .1624E+04   .905D+05                                1-gram_debussy_zipf  .67090E+07   .76115E+03   .95847E-01   .33183E+02   .10030E+05   .24695E+09   .30226E+03   .27533E+04   .30868E-01   .48468E+03
#       57   .2322500E+01   .1476291E+00   .1584893E+02   .2511886E+03       139       874   .1000E+01   .1032E+00   .3970E+00   .7030E+00   .2510E+03   .847D+04                                1-gram_janacek_zipf  .53330E+05   .13167E+03   .14068E+00   .96934E+01   .50206E+03   .74045E+07   .51794E+02   .27675E+03   .59144E-01   .17144E+03
#       58   .2153750E+01   .1162370E+00   .7943282E+01   .3548134E+03       119       634   .1000E+01   .1481E+00   .2130E+00   .4865E+00   .3250E+03   .428D+04                                 1-gram_joplin_zipf  .63988E+05   .18911E+03   .12180E+00   .67539E+01   .37533E+03   .27148E+07   .55572E+02   .45725E+03   .75755E-01   .19281E+03
       59   .1724375E+01   .1283244E+00   .1778279E+02   .7943282E+02       324      1677   .1000E+01   .5873E-01   .2380E+00   .6432E+00   .7090E+03   .286D+05                               1-gram_scriabin_zipf  .54068E+06   .33240E+03   .13235E+00   .17026E+02   .18869E+04   .47883E+08   .11082E+03   .72131E+03   .40852E-01   .23633E+03
       60   .1786250E+01   .1466794E+00   .1258925E+02   .7943282E+02       185      1723   .1000E+01   .1522E+00   .2100E+00   .5938E+00   .2480E+03   .113D+05                                  1-gram_reger_zipf  .21067E+05   .10166E+03   .14548E+00   .65688E+01   .25015E+03   .19501E+08   .38081E+02   .22077E+03   .56077E-01   .20062E+03
       61   .1683125E+01   .9311228E-01   .1258925E+02   .8912509E+02       405      2370   .1000E+01   .8825E-01   .2170E+00   .5902E+00   .6760E+03   .269D+05                                 1-gram_busoni_zipf  .25345E+06   .28513E+03   .91863E-01   .11332E+02   .99763E+03   .63649E+08   .88039E+02   .68401E+03   .38125E-01   .49208E+03
#       62   .1728125E+01   .7334405E-01   .1122018E+02   .7943282E+03       190       912   .1000E+01   .6453E-01   .3040E+00   .6294E+00   .7810E+03   .141D+05                                  1-gram_satie_zipf  .10150E+07   .41994E+03   .72861E-01   .15496E+02   .26980E+04   .12888E+08   .17411E+03   .19563E+04   .53815E-01   .43270E+03
       63   .1733750E+01   .9014159E-01   .1258925E+02   .1412538E+03       294      1985   .1000E+01   .1002E+00   .2220E+00   .6007E+00   .7150E+03   .198D+05                               1-gram_godowsky_zipf  .34674E+06   .37420E+03   .90090E-01   .99778E+01   .10014E+04   .39315E+08   .10036E+03   .10095E+04   .44335E-01   .45301E+03
#       64   .2594375E+01   .2249739E+00   .8912509E+01   .1122018E+03        75       752   .1000E+01   .2523E+00   .4660E+00   .7404E+00   .1010E+03   .298D+04                             1-gram_karg-elert_zipf  .22845E+04   .45308E+02   .21971E+00   .39641E+01   .64637E+02   .22417E+07   .16306E+02   .67070E+02   .77602E-01   .70748E+02
       65   .1746875E+01   .9005090E-01   .1258925E+02   .1258925E+03       327      1729   .1000E+01   .8246E-01   .2150E+00   .5906E+00   .7880E+03   .210D+05                                  1-gram_ravel_zipf  .42120E+06   .34932E+03   .89306E-01   .12128E+02   .13345E+04   .36255E+08   .11004E+03   .99842E+03   .42386E-01   .47606E+03
#       66   .2303750E+01   .1394628E+00   .1584893E+02   .3548134E+03       122       891   .1000E+01   .1123E+00   .5460E+00   .7870E+00   .3480E+03   .794D+04                               1-gram_respighi_zipf  .85487E+05   .17952E+03   .14063E+00   .89068E+01   .55023E+03   .70710E+07   .61776E+02   .42847E+03   .58455E-01   .16244E+03
#       67   .2375000E+01   .9945738E-01   .1258925E+02   .3981072E+03       231      2231   .1000E+01   .1621E+00   .2280E+00   .4805E+00   .3800E+03   .138D+05                            1-gram_rachmaninov_zipf  .37648E+05   .16214E+03   .10107E+00   .61708E+01   .25886E+03   .30714E+08   .41949E+02   .28516E+03   .54816E-01   .29614E+03
#       68   .2260625E+01   .2116068E+00   .1000000E+02   .3548134E+03        52       997   .1000E+01   .2777E+00   .2090E+00   .4790E+00   .3350E+03   .359D+04                             1-gram_schoenberg_zipf  .37385E+05   .25216E+03   .19924E+00   .36008E+01   .15450E+03   .35792E+07   .42908E+02   .51130E+03   .11449E+00   .77383E+02
#       69   .2502500E+01   .1364153E+00   .1258925E+02   .2511886E+03       153      1766   .1000E+01   .1923E+00   .4270E+00   .6915E+00   .2260E+03   .919D+04                                 1-gram_bartok_zipf  .12588E+05   .94682E+02   .13846E+00   .52010E+01   .15562E+03   .16221E+08   .29921E+02   .17213E+03   .56951E-01   .16724E+03
#       70   .2825000E+01   .2945957E+00   .1258925E+02   .7943282E+02        68      1233   .1000E+01   .2654E+00   .2480E+00   .5601E+00   .7400E+02   .465D+04                                1-gram_medtner_zipf  .99700E+03   .30268E+02   .29073E+00   .37680E+01   .46931E+02   .57285E+07   .12455E+02   .41169E+02   .94304E-01   .37205E+02
#       71   .2398438E+01   .2908555E+00   .1584893E+02   .5011872E+02       124      1827   .1000E+01   .1831E+00   .2400E+00   .6310E+00   .1540E+03   .998D+04                               1-gram_gershwin_zipf  .80077E+04   .71826E+02   .28761E+00   .54603E+01   .13855E+03   .18226E+08   .25374E+02   .11792E+03   .66376E-01   .14612E+02
#       72   .2345000E+01   .1644822E+00   .1258925E+02   .3162278E+03        93      1171   .1000E+01   .1871E+00   .7570E+00   .8974E+00   .2910E+03   .626D+04                              1-gram_prokofiev_zipf  .28768E+05   .15058E+03   .16134E+00   .53459E+01   .21155E+03   .73305E+07   .39573E+02   .29295E+03   .58660E-01   .12244E+03
#       73   .2573750E+01   .1586481E+00   .2818383E+02   .3162278E+03       154      2442   .1000E+01   .1195E+00   .6130E+00   .8229E+00   .2960E+03   .204D+05                             1-gram_stravinsky_zipf  .32109E+05   .11020E+03   .15576E+00   .83649E+01   .36353E+03   .49883E+08   .43459E+02   .22579E+03   .50209E-01   .13983E+03
       74   .1208750E+01   .3980248E+00   .1258925E+02   .2818383E+02       121      2039   .1000E+01   .1923E+00   .2070E+00   .6202E+00   .2730E+03   .106D+05                              1-gram_hindemith_zipf  .13343E+05   .10321E+03   .39104E+00   .52006E+01   .14909E+03   .21622E+08   .28668E+02   .15804E+03   .67757E-01  -.47713E+02
       75   .1731875E+01   .5270996E-01   .1584893E+02   .6309573E+03       447      1790   .1000E+01   .4279E-01   .2200E+00   .5332E+00   .1442E+04   .418D+05                           1-gram_shostakovich_zipf  .32701E+07   .65901E+03   .52419E-01   .23369E+02   .55095E+04   .74877E+08   .23576E+03   .23784E+04   .37935E-01   .94284E+03
       76   .1175000E+01   .1014724E+00   .4466836E+01   .8912509E+02       127       541   .1000E+01   .1236E+00   .2040E+00   .6058E+00   .1590E+03   .438D+04                               1-gram_messiaen_zipf  .27692E+05   .90584E+02   .10339E+00   .80906E+01   .40163E+03   .23680E+07   .49642E+02   .30459E+03   .66908E-01   .28020E+03
#       77   .1334375E+01   .1721406E-01   .3981072E+02   .3981072E+04      2129      4085   .1000E+01   .8044E-03   .3180E+00   .6716E+00   .2536E+06   .508D+07                                 1-gram_CORPUS_zipf  .63717E+13   .12937E+06   .17264E-01   .12432E+04   .50685E+08   .20745E+11   .40771E+05   .13371E+07   .15641E-01   .61123E+04

